Single flavour optimisations to Hybrid Monte Carlo

It has become increasingly important to include one or more individual flavours of dynamical fermion in lattice QCD simulations. This is due in part to the advent of QCD+QED calculations, where isospin symmetry breaking means that the up, down, and strange quarks must be treated separately. These single-flavour pseudofermions are typically implemented as rational approximations to the inverse of the fermion matrix, using the technique known as Rational Hybrid Monte Carlo (RHMC). Over the years, a wide range of methods have been developed for accelerating simulations of two degenerate flavours of pseudofermion, while there are comparatively fewer such techniques for single-flavour pseudofermions. Here, we investigate two different filtering methods that can be applied to RHMC for simulating single-flavour pseudofermions, namely polynomial filtering (PF-RHMC), and filtering via truncations of the ordered product (tRHMC). A novel integration step-size tuning technique based on the characteristic scale is also introduced. Studies are performed on two different lattice volumes, demonstrating that one can achieve significant reductions in the computational cost of single-flavour simulations with these filtering techniques.

==> fig/data/24x48/2tRHMC/favg_j1519X.txt <==
t1 t2 F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
4 8 9.27853 0.00012 0.299 3e-17 1.61962 6e-05 1.06872 7e-05 0.09012 0.00019
4 10 9.27793 9e-05 0.299 3e-17 1.61972 8e-05 1.11723 8e-05 0.03038 0.00016
4 12 9.27834 0.0001 0.299 3e-17 1.61982 7e-05 1.12739 9e-05 0.01064 0.0001


==> fig/data/24x48/2tRHMC/fmax_j1519X.txt <==
t1 t2 F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
4 8 18.015 0.008 0.8238 0.0018 5.098 0.011 4.71 0.02 2.19 0.04
4 10 18.009 0.007 0.8217 0.0016 5.106 0.012 5.28 0.03 1.41 0.15
4 12 18.005 0.008 0.8227 0.0017 5.108 0.009 5.425 0.024 0.68 0.021


==> fig/data/24x48/2tRHMC/iters_j1519X_cs.txt <==
ID t1 t2 iter_SF iter_SF_err iter_F1 iter_F1_err iter_F2 iter_F2_err iter_F3 iter_F3_err
0 4 8 26700 80 2990.06 0.11 20503 3 263800 1900
1 4 10 28970 100 3173.9 0.05 63967 12 224200 1500
2 4 12 34060 110 2161.94 0.03 122120 80 194100 1100


==> fig/data/24x48/2tRHMC/pacc_j1519X_cs.txt <==
ID  Job      t1 t1  Acc    Acc_err
1   2.g15p3  4  8   0.696  0.045
2   3.g12p2  4  10  0.657  0.047
3   4.g11p2  4  12  0.647  0.047
# cs-tuned data


==> fig/data/24x48/2tRHMC/rho_j1519X_cs.txt <==
ID  Job      t1 t2  steps         trajs
1   2.g15p3  4  8   15-30-32-480  100
2   3.g12p2  4  10  12-35-34-480  100
3   4.g11p2  4  12  11-25-23-480  100
# cs-tuned data


==> fig/data/24x48/2tRHMC/witers_j1519X_cs.txt <==
t1 t2 iter_F1 iter_F1_err iter_F2 iter_F2_err iter_F3 iter_F3_err iter_SF iter_SF_err iter_tot iter_tot_err
4   8       4300        280      29460       1910     379000      27000      38400       2600     451000      32000
4  10       4830        350      97400       7000     341000      27000      44100       3300     488000      37000
4  12       3341        243     188700      13800     300000      23500      52600       4000     545000      42000
# cs-tuned data


==> fig/data/24x48/RHMC/favg_j15150.txt <==
ID F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err
0 9.27805 9e-05 0.299 3e-17 2.63917 0.00011 0 0


==> fig/data/24x48/RHMC/fmax_j15150.txt <==
ID F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err
0 18.015 0.006 0.8276 0.0014 9.184 0.019 0 0


==> fig/data/24x48/RHMC/iters_j15150.txt <==
ID iter_SF iter_SF_err iter_F1 iter_F1_err iter_F2 iter_F2_err
0 25020 60 0 0 603000 4000


==> fig/data/24x48/RHMC/pacc_j15150.txt <==
ID  Job      trunc  Acc    Acc_err
0   0.g35p1  0      0.647  0.039


==> fig/data/24x48/RHMC/rhmc_24x48_approx.txt <==
x y rel_error
1.000000000000000082e-05 3.162277625887786030e+02 1.084047540622634642e-08
1.013925407558814327e-05 3.140486950836727829e+02 8.767264025877352651e-09
1.028044732093309699e-05 3.118846430724846641e+02 6.888178472053141377e-09
1.042360673976401146e-05 3.097355030831910767e+02 5.215628817722972599e-09
1.056875971184804981e-05 3.076011723572632945e+02 3.760666666963174976e-09
1.071593399822671096e-05 3.054815488447660528e+02 2.532899667784249687e-09
1.086515774652537261e-05 3.033765311994760054e+02 1.540438443470293350e-09
1.101645949633656847e-05 3.012860187740378137e+02 7.898381948479027415e-10
1.116986818467822625e-05 2.992099116151476892e+02 2.860576220342636589e-10
1.132541315152812671e-05 2.971481104587657569e+02 3.242450752338754683e-11
1.148312414543511069e-05 2.951005167253612740e+02 3.061406683713130406e-11
1.164303132920875528e-05 2.930670325151836551e+02 2.806370691388337946e-10
1.180516528568805612e-05 2.910475606035644205e+02 7.808438340362044983e-10
1.196955702359042875e-05 2.890420044362514318e+02 1.527930226785656487e-09
1.213623798344241821e-05 2.870502681247676264e+02 2.516959418663589076e-09
1.230524004359261647e-05 2.850722564418023808e+02 3.741400300683039859e-09
1.247659552630868525e-05 2.831078748166307264e+02 5.193165120154219494e-09
1.265033720395903801e-05 2.811570293305632617e+02 6.862662438322786329e-09
1.282649830528059917e-05 2.792196267124238034e+02 8.738866963398095322e-09
1.300511252173409911e-05 2.772955743340572212e+02 1.080938405451092876e-08
1.318621401394748594e-05 2.753847802058670027e+02 1.306053787342165151e-08
1.336983741824945150e-05 2.734871529723807271e+02 1.547745809293843422e-08
1.355601785329368979e-05 2.716026019078461218e+02 1.804418081619019176e-08
1.374479092677536677e-05 2.697310369118575295e+02 2.074375193839017584e-08
1.393619274224143468e-05 2.678723685050089216e+02 2.355833916833915964e-08
1.413025990599533632e-05 2.660265078245801647e+02 2.646935060024446784e-08
1.432702953409829478e-05 2.641933666202486393e+02 2.945755916972103705e-08
1.452653925946781202e-05 2.623728572498346807e+02 3.250322533343563691e-08
1.472882723907501804e-05 2.605648926750744749e+02 3.558623207222666451e-08
1.493393216124253386e-05 2.587693864574219447e+02 3.868621434310881568e-08
1.514189325304351951e-05 2.569862527538829227e+02 4.178269596977202127e-08
1.535275028780421074e-05 2.552154063128759844e+02 4.485522364650051941e-08
1.556654359271061883e-05 2.534567624701253408e+02 4.788350160822574253e-08
1.578331405652116359e-05 2.517102371445830897e+02 5.084752818795834628e-08
1.600310313738701696e-05 2.499757468343798905e+02 5.372772271527992416e-08
1.622595287078087002e-05 2.482532086128067874e+02 5.650506229581964135e-08
1.645190587753660725e-05 2.465425401243256260e+02 5.916120038307326467e-08
1.668100537200059254e-05 2.448436595806092839e+02 6.167859312178336495e-08
1.691329517029647124e-05 2.431564857566131650e+02 6.404061114739789673e-08
1.714881969870540916e-05 2.414809379866720747e+02 6.623165260677410515e-08
1.738762400216250392e-05 2.398169361606311440e+02 6.823724507665218653e-08
1.762975375287203833e-05 2.381644007200021065e+02 7.004414037670159132e-08
1.787525525904235524e-05 2.365232526541502978e+02 7.164040372042990157e-08
1.812417547374235949e-05 2.348934134965116414e+02 7.301549176386146200e-08
1.837656200388172389e-05 2.332748053208354690e+02 7.416032032914188221e-08
1.863246311931559903e-05 2.316673507374586336e+02 7.506732802031734764e-08
1.889192776207664550e-05 2.300709728896059971e+02 7.573052307474625877e-08
1.915500555573527999e-05 2.284855954497193125e+02 7.614552643975258661e-08
1.942174681489024571e-05 2.269111426158168285e+02 7.630959419913097008e-08
1.969220255479173340e-05 2.253475391078741836e+02 7.622164477361081936e-08
1.996642450109793374e-05 2.237947101642400298e+02 7.588225858778940847e-08
2.024446509976801623e-05 2.222525815380732865e+02 7.529367651581964083e-08
2.052637752709252056e-05 2.207210794938086451e+02 7.445978733588987097e-08
2.081221569986337291e-05 2.192001308036506373e+02 7.338609997464828893e-08
2.110203428568596656e-05 2.176896627440907537e+02 7.207970398326324357e-08
2.139588871343421495e-05 2.161896030924517618e+02 7.054923134575119548e-08
2.169383518385182289e-05 2.146998801234580583e+02 6.880478975457293700e-08
2.199593068030074845e-05 2.132204226058298957e+02 6.685790165938954033e-08
2.230223297965936262e-05 2.117511597989037284e+02 6.472142843882977559e-08
2.261280066337279372e-05 2.102920214492756088e+02 6.240948191571504822e-08
2.292769312865648647e-05 2.088429377874709019e+02 5.993733198650375016e-08
2.324697059985650290e-05 2.074038395246338098e+02 5.732131069802193224e-08
2.357069413996727640e-05 2.059746578492461140e+02 5.457869534097881115e-08
2.389892566231047836e-05 2.045553244238624018e+02 5.172760375593554727e-08
2.423172794237600676e-05 2.031457713818734021e+02 4.878686754583583252e-08
2.456916462982790237e-05 2.017459313242893302e+02 4.577591128374081109e-08
2.491130026067790961e-05 2.003557373165440936e+02 4.271462472615894512e-08
2.525820026962784779e-05 1.989751228853247653e+02 3.962322769890391783e-08
2.560993100258456690e-05 1.976040220154182236e+02 3.652214075611226463e-08
2.596655972934872479e-05 1.962423691465816660e+02 3.343184828974443690e-08
2.632815465648020122e-05 1.948900991704343255e+02 3.037276030681823613e-08
2.669478494034323532e-05 1.935471474273651609e+02 2.736508686318472883e-08
2.706652070033241139e-05 1.922134497034677736e+02 2.442869218022281075e-08
2.744343303228362652e-05 1.908889422274879450e+02 2.158297396359643017e-08
2.782559402207125977e-05 1.895735616677960707e+02 1.884672828911249098e-08
2.821307675939470740e-05 1.882672451293769029e+02 1.623802892147807597e-08
2.860595535175744877e-05 1.869699301508368308e+02 1.377410963065983651e-08
2.900430493863991665e-05 1.856815547014346350e+02 1.147124295552970352e-08
2.940820170587060722e-05 1.844020571781250908e+02 9.344641060948788436e-09
2.981772290019673403e-05 1.831313764026253352e+02 7.408351154758463508e-09
3.023294684405776334e-05 1.818694516184984025e+02 5.675163894380830243e-09
3.065395295056530018e-05 1.806162224882540102e+02 4.156525679199774004e-09
3.108082173869063645e-05 1.793716290904679056e+02 2.862471037978764343e-09
3.151363484866476195e-05 1.781356119169199417e+02 1.801544469159921391e-09
3.195247505759213607e-05 1.769081118697475290e+02 9.807555878538209981e-10
3.239742629528195378e-05 1.756890702586200348e+02 4.055252800228004162e-10
3.284857366030047033e-05 1.744784287979269095e+02 7.965361703554663109e-11
3.330600343624588548e-05 1.732761296039868739e+02 5.292877247597971291e-12
3.376980310825087640e-05 1.720821151922713170e+02 1.829351115034683062e-10
3.424006137971425626e-05 1.708963284746473335e+02 6.114058148654066827e-10
3.471686818926559409e-05 1.697187127566371601e+02 1.287875472932853427e-09
3.520031472796682762e-05 1.685492117346938699e+02 2.207875327009389821e-09
3.569049345675229896e-05 1.673877694934965916e+02 3.365328016258217758e-09
3.618749812411276967e-05 1.662343305032597982e+02 4.752589433110188111e-09
3.669142378402493983e-05 1.650888396170627175e+02 6.360495463653137449e-09
3.720236681413065894e-05 1.639512420681947731e+02 8.178424604210476900e-09
3.772042493417001620e-05 1.628214834675167424e+02 1.019436979277088540e-08
3.824569722466999088e-05 1.616995098008422076e+02 1.239501468131010142e-08
3.877828414589453094e-05 1.605852674263331892e+02 1.476582234261059057e-08
3.931828755705769966e-05 1.594787030719143104e+02 1.729113463522224947e-08
3.986581073580438997e-05 1.583797638327058905e+02 1.995426801570943098e-08
4.042095839796309883e-05 1.572883971684700839e+02 2.273763266558148644e-08
4.098383671757261184e-05 1.562045509010787612e+02 2.562284495688516017e-08
4.155455334718879821e-05 1.551281732119961418e+02 2.859084502482289736e-08
4.213321743847289172e-05 1.540592126397799575e+02 3.162202766304744728e-08
4.271993966306776293e-05 1.529976180775984744e+02 3.469637210873344202e-08
4.331483223376403243e-05 1.519433387707668999e+02 3.779357005129213576e-08
4.391800892596085679e-05 1.508963243143002444e+02 4.089316396616027305e-08
4.452958509942659792e-05 1.498565246504828679e+02 4.397467923134001921e-08
4.514967772036101599e-05 1.488238900664571815e+02 4.701776168403171141e-08
4.577840538376616169e-05 1.477983711918279255e+02 5.000230995921839394e-08
4.641588833612781789e-05 1.467799189962850335e+02 5.290860982665179790e-08
4.706224849841281693e-05 1.457684847872440344e+02 5.571746430899082725e-08
4.771760948938750521e-05 1.447640202075023126e+02 5.841032046927097099e-08
4.838209664925957121e-05 1.437664772329153777e+02 6.096938909294635778e-08
4.905583706365045348e-05 1.427758081700870036e+02 6.337776814469009423e-08
4.973895958790067998e-05 1.417919656540796325e+02 6.561954890571541910e-08
5.043159487171358695e-05 1.408149026461408937e+02 6.767992322131988203e-08
5.113387538414331267e-05 1.398445724314462382e+02 6.954528053437769586e-08
5.184593543892913273e-05 1.388809286168603023e+02 7.120330058896229275e-08
5.256791122018419400e-05 1.379239251287139325e+02 7.264303059084653569e-08
5.329994080844093065e-05 1.369735162105985182e+02 7.385496170186911513e-08
5.404216420705915271e-05 1.360296564211780037e+02 7.483108743766564430e-08
5.479472336900292591e-05 1.350923006320150250e+02 7.556496139926593969e-08
5.555776222398877724e-05 1.341614040254169993e+02 7.605173435454304354e-08
5.633142670601352036e-05 1.332369220922948045e+02 7.628819298499678325e-08
5.711586478126435033e-05 1.323188106300411846e+02 7.627277243127394968e-08
5.791122647641758420e-05 1.314070257404226254e+02 7.600557661024964773e-08
5.871766390733261363e-05 1.305015238274882279e+02 7.548836955528770432e-08
5.953533130814369864e-05 1.296022615954945820e+02 7.472456897694712552e-08
6.036438506075863543e-05 1.287091960468455341e+02 7.371921828536187604e-08
6.120498372476702897e-05 1.278222844800470739e+02 7.247896027795519558e-08
6.205728806776500081e-05 1.269414844876794319e+02 7.101198484793513899e-08
6.292146109610350833e-05 1.260667539543804452e+02 6.932798413128438142e-08
6.379766808606282991e-05 1.251980510548481220e+02 6.743807978715210538e-08
6.468607661546321112e-05 1.243353342518538085e+02 6.535475727265094292e-08
6.558685659571435525e-05 1.234785622942726206e+02 6.309177602581428346e-08
6.650018030431118507e-05 1.226276942151266951e+02 6.066408531069100718e-08
6.742622241778349222e-05 1.217826893296424657e+02 5.808771985638117030e-08
6.836516004510238809e-05 1.209435072333223218e+02 5.537969893776306662e-08
6.931717276155400522e-05 1.201101078000291693e+02 5.255790935798643204e-08
7.028244264308352554e-05 1.192824511800847063e+02 4.964099054038939585e-08
7.126115430111745026e-05 1.184604977983813541e+02 4.664820896227439562e-08
7.225349491787221566e-05 1.176442083525054443e+02 4.359933447606323398e-08
7.325965428215229914e-05 1.168335438108755966e+02 4.051450719355642605e-08
7.427982482564910469e-05 1.160284654108919113e+02 3.741410103952347299e-08
7.531420165974375832e-05 1.152289346570976392e+02 3.431859663116654247e-08
7.636298261282241959e-05 1.144349133193542229e+02 3.124844172308627321e-08
7.742636826811278249e-05 1.136463634310270407e+02 2.822391487189435111e-08
7.850456200204508639e-05 1.128632472871839099e+02 2.526499642829804770e-08
7.959777002314977982e-05 1.120855274428049029e+02 2.239122887104372239e-08
8.070620141149507638e-05 1.113131667110033476e+02 1.962159579260713826e-08
8.183006815867388940e-05 1.105461281612593609e+02 1.697439200309958096e-08
8.296958520834915780e-05 1.097843751176628757e+02 1.446710373720350162e-08
8.412497049736118173e-05 1.090278711571698693e+02 1.211629241382183864e-08
8.529644499741016815e-05 1.082765801078674883e+02 9.937485834221604364e-09
8.648423275731726594e-05 1.075304660472513234e+02 7.945076596627131948e-09
8.768856094587426870e-05 1.067894933005134419e+02 6.152226172950747696e-09
8.890965989529167504e-05 1.060536264388403396e+02 4.570775091750078900e-09
9.014776314524917239e-05 1.053228302777220620e+02 3.211170551686848285e-09
9.140310748756223216e-05 1.045970698752712167e+02 2.082394368052575828e-09
9.267593301146882789e-05 1.038763105305532406e+02 1.191901022323804682e-09
9.396648314954690162e-05 1.031605177819263872e+02 5.455739193749309379e-10
9.527500472427300024e-05 1.024496574053917470e+02 1.476821998025457106e-10
9.660174799522645947e-05 1.017436954129546649e+02 8.534284390293578326e-13
9.794696670695385331e-05 1.010425980509944992e+02 1.060589394086264292e-10
9.931091813749800526e-05 1.003463317986465029e+02 4.626009575403600138e-10
1.006938631476027150e-04 9.965486336619220253e+01 1.068128474557283880e-09
1.020960662306046523e-04 9.896815969346114628e+01 1.918638692366414489e-09
1.035177955630176228e-04 9.828618794824166116e+01 3.008514992686173173e-09
1.049593230558227707e-04 9.760891552470253885e+01 4.330557246134958405e-09
1.064209244064724582e-04 9.693631004182394406e+01 5.876035324980932728e-09
1.079028791516183647e-04 9.626833934183969177e+01 7.634737508865896416e-09
1.094054707205742411e-04 9.560497148868765294e+01 9.595048644506221081e-09
1.109289864895222780e-04 9.494617476647223953e+01 1.174402008974340106e-08
1.124737178364751899e-04 9.429191767793578549e+01 1.406745586685076432e-08
1.140399601970033122e-04 9.364216894294008853e+01 1.655000902989200995e-08
1.156280131207375404e-04 9.299689749695848207e+01 1.917528291706105392e-08
1.172381803286598597e-04 9.235607248957805382e+01 2.192593329120029466e-08
1.188707697711903309e-04 9.171966328301120086e+01 2.478379301784627842e-08
1.205260936870842587e-04 9.108763945061838285e+01 2.772998453082209380e-08
1.222044686631488684e-04 9.045997077544046761e+01 3.074504661970678399e-08
1.239062156947915523e-04 8.983662724874142214e+01 3.380906288263929582e-08
1.256316602474121533e-04 8.921757906856066711e+01 3.690179473103682994e-08
1.273811323186478520e-04 8.860279663827697050e+01 4.000281272897865392e-08
1.291549665014884106e-04 8.799225056518069721e+01 4.309163381677194593e-08
1.309535020482667609e-04 8.738591165905802427e+01 4.614785475975935469e-08
1.327770829355428932e-04 8.678375093078429359e+01 4.915128715143879390e-08
1.346260579298911035e-04 8.618573959092763914e+01 5.208209230556093416e-08
1.365007806546013845e-04 8.559184904836358498e+01 5.492091115222308417e-08
1.384016096573131502e-04 8.500205090889878079e+01 5.764899113636090533e-08
1.403289084785873094e-04 8.441631697390566558e+01 6.024831245010631164e-08
1.422830457214352027e-04 8.383461923896699375e+01 6.270170560540577753e-08
1.442643951218158945e-04 8.325692989253042242e+01 6.499296401063503481e-08
1.462733356201129868e-04 8.268322131457357216e+01 6.710695288347778842e-08
1.483102514336104446e-04 8.211346607527826791e+01 6.902970883793102530e-08
1.503755321299738291e-04 8.154763693371589284e+01 7.074853058952612628e-08
1.524695727017572945e-04 8.098570683654189395e+01 7.225206466454636711e-08
1.545927736419478403e-04 8.042764891670039162e+01 7.353037845270193884e-08
1.567455410205595065e-04 7.987343649213872254e+01 7.457502981811359177e-08
1.589282865622978103e-04 7.932304306453163179e+01 7.537911728139334855e-08
1.611414277253019891e-04 7.877644231801536989e+01 7.593732853639068026e-08
1.633853877809860280e-04 7.823360811793082803e+01 7.624597775368613384e-08
1.656605958949915094e-04 7.769451450957694760e+01 7.630302500949426303e-08
1.679674872092653225e-04 7.715913571697325324e+01 7.610809305003130021e-08
1.703065029252844313e-04 7.662744614163119650e+01 7.566247017809502040e-08
1.726780903884355897e-04 7.609942036133575982e+01 7.496910015003521721e-08
1.750827031735723363e-04 7.557503312893547331e+01 7.403256307991767926e-08
1.775208011717636101e-04 7.505425937114168278e+01 7.285904335407877852e-08
1.799928506782476454e-04 7.453707418733675638e+01 7.145629443705558970e-08
1.824993244816152445e-04 7.402345284839095996e+01 6.983358136203321465e-08
1.850407019542302061e-04 7.351337079548839881e+01 6.800162288822519940e-08
1.876174691439119540e-04 7.300680363896120184e+01 6.597251955842153848e-08
1.902301188668945714e-04 7.250372715713199057e+01 6.375967642746616093e-08
1.928791508020777693e-04 7.200411729516582682e+01 6.137770769409911509e-08
1.955650715865949168e-04 7.150795016392845582e+01 5.884234899333762314e-08
1.982883949127071325e-04 7.101520203885459637e+01 5.617034704030743342e-08
2.010496416260497009e-04 7.052584935882295269e+01 5.337935282678785143e-08
2.038493398252464264e-04 7.003986872503968186e+01 5.048780082894666066e-08
2.066880249629082160e-04 6.955723689992954917e+01 4.751479154574411723e-08
2.095662399480432926e-04 6.907793080603417479e+01 4.447996393430742046e-08
2.124845352498882828e-04 6.860192752491873591e+01 4.140336451463610956e-08
2.154434690031882321e-04 6.812920429608541895e+01 3.830531491999522586e-08
2.184436071149428412e-04 6.765973851589396304e+01 3.520628055753149965e-08
2.214855233726359179e-04 6.719350773649036057e+01 3.212673171937296956e-08
2.245697995539773994e-04 6.673048966474139831e+01 2.908701035586602757e-08
2.276970255381680010e-04 6.627066216117718511e+01 2.610719529450022947e-08
2.308677994187167406e-04 6.581400323893994653e+01 2.320697056745757436e-08
2.340827276178294449e-04 6.536049106273978282e+01 2.040549362813948164e-08
2.373424250023866149e-04 6.491010394781753234e+01 1.772126867471968126e-08
2.406475150015424170e-04 6.446282035891316298e+01 1.517202774525827635e-08
2.439986297259550199e-04 6.401861890924200793e+01 1.277460970339205915e-08
2.473964100886811538e-04 6.357747835947657933e+01 1.054485110341119025e-08
2.508415059277541376e-04 6.313937761673489746e+01 8.497481163161069162e-09
2.543345761304648361e-04 6.270429573357572650e+01 6.646022732148537671e-09
2.578762887593801043e-04 6.227221190699889775e+01 5.002707470502798515e-09
2.614673211801091831e-04 6.184310547745318587e+01 3.578389362601797075e-09
2.651083601908536076e-04 6.141695592784935798e+01 2.382477326534626627e-09
2.688001021537607393e-04 6.099374288257957488e+01 1.422871820366822249e-09
2.725432531281027707e-04 6.057344610654348571e+01 7.059095530337344826e-10
2.763385290053169780e-04 6.015604550417895524e+01 2.363290674267659597e-10
2.801866556459195316e-04 5.974152111850039404e+01 1.723166054290459215e-11
2.840883690183301021e-04 5.932985313014204820e+01 5.006439707244680903e-11
2.880444153396297634e-04 5.892102185640735001e+01 3.346106725032882423e-10
2.920555512182745244e-04 5.851500775032465640e+01 8.689924335669729771e-10
2.961225437988034676e-04 5.811179139970857932e+01 1.649676062420724065e-09
3.002461709085549389e-04 5.771135352622678028e+01 2.671509347074163543e-09
3.044272212064302527e-04 5.731367498447393416e+01 3.927739911091521208e-09
3.086664943337274645e-04 5.691873676105019797e+01 5.410069836564446177e-09
3.129648010670750265e-04 5.652651997364636571e+01 7.108709398906398746e-09
3.173229634734976343e-04 5.613700587013479293e+01 9.012437351962887533e-09
3.217418150676371437e-04 5.575017582766623292e+01 1.110867742237786615e-08
3.262222009711669896e-04 5.536601135177229338e+01 1.338358368574432689e-08
3.307649780744242331e-04 5.498449407547413159e+01 1.582213082773620272e-08
3.353710152002928996e-04 5.460560575839726027e+01 1.840820751386473830e-08
3.400411932703705929e-04 5.422932828589139831e+01 2.112473340698528546e-08
3.447764054734464112e-04 5.385564366815736292e+01 2.395376408337313023e-08
3.495775574363275159e-04 5.348453403937924833e+01 2.687661093681015245e-08
3.544455673970435734e-04 5.311598165686254447e+01 2.987396885423265758e-08
3.593813663804625697e-04 5.274996890017873596e+01 3.292603656390724609e-08
3.643858983763544296e-04 5.238647827031513771e+01 3.601265352592974978e-08
3.694601205199302477e-04 5.202549238883131011e+01 3.911343160467595226e-08
3.746050032748993088e-04 5.166699399702125817e+01 4.220788729636382186e-08
3.798215306190736037e-04 5.131096595508147828e+01 4.527558017386468237e-08
3.851107002325568655e-04 5.095739124128519393e+01 4.829624566937695818e-08
3.904735236885560211e-04 5.060625295116233247e+01 5.124993107674669091e-08
3.959110266468458469e-04 5.025753429668591110e+01 5.411712411529379096e-08
4.014242490499322046e-04 4.991121860546375899e+01 5.687888671168650490e-08
4.070142453219438875e-04 4.956728931993697529e+01 5.951697268358202564e-08
4.126820845702952015e-04 4.922572999658341075e+01 6.201395919003260815e-08
4.184288507901584705e-04 4.888652430512804870e+01 6.435334931609304476e-08
4.242556430717776958e-04 4.854965602775867950e+01 6.651968997850588039e-08
4.301635758106795273e-04 4.821510905834745131e+01 6.849867151270672139e-08
4.361537789208005771e-04 4.788286740167873035e+01 7.027722115360290900e-08
4.422273980505897289e-04 4.755291517268251766e+01 7.184358907785792780e-08
4.483855948021190545e-04 4.722523659567340104e+01 7.318742900608299351e-08
4.546295469532399291e-04 4.689981600359597280e+01 7.429986359497320336e-08
4.609604486828433796e-04 4.657663783727524276e+01 7.517354438935086591e-08
4.673795107992463507e-04 4.625568664467328972e+01 7.580270011686707221e-08
4.738879609717650920e-04 4.593694708015132733e+01 7.618317288127229858e-08
4.804870439655133953e-04 4.562040390373714871e+01 7.631244991479491091e-08
4.871780218794630885e-04 4.530604198039859654e+01 7.618967934330811431e-08
4.939621743878321080e-04 4.499384627932232661e+01 7.581566774383929896e-08
5.008407989848212387e-04 4.468380187319760921e+01 7.519288858226502725e-08
5.078152112327670659e-04 4.437589393750626954e+01 7.432545401364620830e-08
5.148867450137497919e-04 4.407010774981709034e+01 7.321909534230286454e-08
5.220567527846975506e-04 4.376642868908648865e+01 7.188111839084854182e-08
5.293266058360561205e-04 4.346484223496312183e+01 7.032036253296070072e-08
5.366976945540475642e-04 4.316533396709873216e+01 6.854713718862370797e-08
5.441714286865887004e-04 4.286788956446346077e+01 6.657315587688117375e-08
5.517492376129128854e-04 4.257249480466620639e+01 6.441145761204580822e-08
5.594325706169377133e-04 4.227913556328017819e+01 6.207632186061573520e-08
5.672228971644543115e-04 4.198779781317270476e+01 5.958317528254042372e-08
5.751217071841613262e-04 4.169846762384067773e+01 5.694848448367650917e-08
5.831305113526218760e-04 4.141113116074977540e+01 5.418965509651485490e-08
5.912508413831881436e-04 4.112577468467893738e+01 5.132491065484856563e-08
5.994842503189408769e-04 4.084238455106930843e+01 4.837317491013237714e-08
6.078323128297229453e-04 4.056094720937731068e+01 4.535394682037008351e-08
6.162966255132942741e-04 4.028144920243266114e+01 4.228717043197605108e-08
6.248788072006888211e-04 4.000387716580038244e+01 3.919310453959212737e-08
6.335804992658254208e-04 3.972821782714716932e+01 3.609218701683403197e-08
6.424033659394191159e-04 3.945445800561208927e+01 3.300490414304135811e-08
6.513490946272802555e-04 3.918258461118144709e+01 2.995164682939588374e-08
6.604193962330305243e-04 3.891258464406740814e+01 2.695258816132195534e-08
6.696160054853215549e-04 3.864444519409139644e+01 2.402753662700263249e-08
6.789406812696112013e-04 3.837815344007058371e+01 2.119581543613691110e-08
6.883952069645496224e-04 3.811369664920905365e+01 1.847613229077893493e-08
6.979813907830660332e-04 3.785106217649246219e+01 1.588645182071246609e-08
7.077010661181889735e-04 3.759023746408667677e+01 1.344388156354625607e-08
7.175560918936921447e-04 3.733121004074014593e+01 1.116455772276481184e-08
7.275483529196232748e-04 3.707396752119004191e+01 9.063536476894284988e-09
7.376797602527730442e-04 3.681849760557219753e+01 7.154698278277749068e-09
7.479522515621820798e-04 3.656478807883452475e+01 5.450652373895081837e-09
7.583677914997190902e-04 3.631282681015429148e+01 3.962656869305192231e-09
7.689283720758305352e-04 3.606260175235895105e+01 2.700540568945086761e-09
7.796360130405237399e-04 3.581410094135036815e+01 1.672641469774305278e-09
7.904927622696419996e-04 3.556731249553292429e+01 8.857515831905971027e-10
8.015006961565405291e-04 3.532222461524494861e+01 3.450674190830227417e-10
8.126619200091945907e-04 3.507882558219365166e+01 5.416300741245549943e-11
8.239785684528511470e-04 3.483710375889377531e+01 1.495970014531167180e-11
8.354528058382871408e-04 3.459704758810944014e+01 2.277167343578412328e-10
8.470868266557402123e-04 3.435864559229977999e+01 6.910298999684982846e-10
8.588828559546249353e-04 3.412188637306775263e+01 1.401838534142996195e-09
8.708431497690724121e-04 3.388675861061267369e+01 2.355447392687892716e-09
8.829699955494082608e-04 3.365325106318604753e+01 3.545557070161464708e-09
8.952657125996401179e-04 3.342135256655080155e+01 4.964306854482458675e-09
9.077326525210223113e-04 3.319105203344430066e+01 6.602325353100013672e-09
9.203731996618220610e-04 3.296233845304440280e+01 8.448790778103898447e-09
9.331897715733238540e-04 3.273520089043919512e+01 1.049150732956860566e-08
9.461848194721992787e-04 3.250962848610031841e+01 1.271697946947369928e-08
9.593608287093146345e-04 3.228561045535929708e+01 1.511050673475011763e-08
9.727203192450537298e-04 3.206313608788791214e+01 1.765627932748259354e-08
9.862658461312820684e-04 3.184219474718172194e+01 2.033747659169193867e-08
1.000000000000000021e-03 3.162277587004691526e+01 2.313638958195696205e-08
1.013925407558815411e-03 3.140486896609111156e+01 2.603452720073562432e-08
1.028044732093309679e-03 3.118846361721720228e+01 2.901274520628049913e-08
1.042360673976401152e-03 3.097354947712100071e+01 3.205136756001536469e-08
1.056875971184803890e-03 3.076011627079208566e+01 3.513032120761039323e-08
1.071593399822671090e-03 3.054815379401836850e+01 3.822926941676740853e-08
1.086515774652538433e-03 3.033765191289432650e+01 4.132773689935476114e-08
1.101645949633656921e-03 3.012860056333226311e+01 4.440525458448973950e-08
1.116986818467822530e-03 2.992098975057738031e+01 4.744149384450224716e-08
1.132541315152811546e-03 2.971480954872643565e+01 5.041639472569414693e-08
1.148312414543511137e-03 2.951005010024969266e+01 5.331030505928424645e-08
1.164303132920876775e-03 2.930670161551650565e+01 5.610410613865468576e-08
1.180516528568805639e-03 2.910475437232429385e+01 5.877934217135560857e-08
1.196955702359042868e-03 2.890419871543115349e+01 6.131833996114721685e-08
1.213623798344240588e-03 2.870502505609180943e+01 6.370432470426123928e-08
1.230524004359261634e-03 2.850722387159712667e+01 6.592153412032786264e-08
1.247659552630869806e-03 2.831078570481702172e+01 6.795531992676018263e-08
1.265033720395903781e-03 2.811570116374683082e+01 6.979224620451418559e-08
1.282649830528059809e-03 2.792196092105716332e+01 7.142017710570769395e-08
1.300511252173408528e-03 2.772955571364702720e+01 7.282835767785655889e-08
1.318621401394748458e-03 2.753847634220056406e+01 7.400748314179139697e-08
1.336983741824946661e-03 2.734871367074688209e+01 7.494976372868222825e-08
1.355601785329368925e-03 2.716025862622339559e+01 7.564897475109688685e-08
1.374479092677536717e-03 2.697310219804252895e+01 7.610049579387379026e-08
1.393619274224142113e-03 2.678723543766157889e+01 7.630134135627741898e-08
1.413025990599533653e-03 2.660264945815578841e+01 7.625018660917248781e-08
1.432702953409831009e-03 2.641933543379495219e+01 7.594736617377861876e-08
1.452653925946781202e-03 2.623728459962278947e+01 7.539488167118690853e-08
1.472882723907501879e-03 2.605648825103990518e+01 7.459638007301094831e-08
1.493393216124251719e-03 2.587693774338942276e+01 7.355713793621987406e-08
1.514189325304352018e-03 2.569862449154618744e+01 7.228401910364112837e-08
1.535275028780422714e-03 2.552153996950863757e+01 7.078543395877545663e-08
1.556654359271062099e-03 2.534567570999389119e+01 6.907128169419962660e-08
1.578331405652118108e-03 2.517102330403570321e+01 6.715288680680941980e-08
1.600310313738700137e-03 2.499757440058546720e+01 6.504292138220790775e-08
1.622595287078087110e-03 2.482532070611587827e+01 6.275532571375919133e-08
1.645190587753662514e-03 2.465425398422781811e+01 6.030521104705144353e-08
1.668100537200059227e-03 2.448436605525966669e+01 5.770876465582830406e-08
1.691329517029648791e-03 2.431564879589963013e+01 5.498313881968641681e-08
1.714881969870539046e-03 2.414809413880068689e+01 5.214634013483987474e-08
1.738762400216250364e-03 2.398169407219817373e+01 4.921711105332349234e-08
1.762975375287205784e-03 2.381644063953024926e+01 4.621480176325576394e-08
1.787525525904235402e-03 2.365232593906064906e+01 4.315924762021694505e-08
1.812417547374237711e-03 2.348934212350416217e+01 4.007063636457530720e-08
1.837656200388170478e-03 2.332748139965472234e+01 3.696937300734504106e-08
1.863246311931559835e-03 2.316673602801576237e+01 3.387594638137869651e-08
1.889192776207666326e-03 2.300709832243323305e+01 3.081079447131429561e-08
1.915500555573527823e-03 2.284856064973092415e+01 2.779416741205409380e-08
1.942174681489026522e-03 2.269111542934815162e+01 2.484599570529155699e-08
1.969220255479171497e-03 2.253475513297987476e+01 2.198575832501603600e-08
1.996642450109793483e-03 2.237947228421904455e+01 1.923235193324046577e-08
2.024446509976803900e-03 2.222525945820131810e+01 1.660396886649095904e-08
2.052637752709252084e-03 2.207210928125197213e+01 1.411797445616258528e-08
2.081221569986339229e-03 2.192001443053506549e+01 1.179079389679316137e-08
2.110203428568594407e-03 2.176896763370480059e+01 9.637803777273745709e-09
2.139588871343421454e-03 2.161896166855904156e+01 7.673230273397280143e-09
2.169383518385184159e-03 2.146998936269515212e+01 5.910052114366237674e-09
2.199593068030074750e-03 2.132204359316763131e+01 4.359922423091688870e-09
2.230223297965938743e-03 2.117511728614834965e+01 3.033081341641263862e-09
2.261280066337277312e-03 2.102920341658840542e+01 1.938297633508057061e-09
2.292769312865648810e-03 2.088429500788238613e+01 1.082805400898223525e-09
2.324697059985648094e-03 2.074038513153461949e+01 4.722588986538767131e-10
2.357069413996727789e-03 2.059746690682749914e+01 1.106923441795970575e-10
2.389892566231050126e-03 2.045553350049181773e+01 4.959366251000574266e-13
2.423172794237598345e-03 2.031457812637918181e+01 1.424002027405890658e-10
2.456916462982790088e-03 2.017459404513652643e+01 5.354673371371632129e-10
2.491130026067788373e-03 2.003557456388251978e+01 1.177103747806995671e-09
2.525820026962784671e-03 1.989751303588619891e+01 2.063070492219765129e-09
2.560993100258459210e-03 1.976040286024745640e+01 3.187514696634252687e-09
2.596655972934869619e-03 1.962423748157963033e+01 4.543008635948808660e-09
2.632815465648019864e-03 1.948901038969406940e+01 6.120598583514436086e-09
2.669478494034320699e-03 1.935471511928689736e+01 7.909860322286021983e-09
2.706652070033241288e-03 1.922134524962751101e+01 9.898973862831894621e-09
2.744343303228365376e-03 1.908889440424934136e+01 1.207479849441028819e-08
2.782559402207125665e-03 1.895735625064259722e+01 1.442295793907533152e-08
2.821307675939470957e-03 1.882672449994894848e+01 1.692793860641472747e-08
2.860595535175741895e-03 1.869699290665834113e+01 1.957318918055506174e-08
2.900430493863991651e-03 1.856815526830779817e+01 2.234123286370959249e-08
2.940820170587063812e-03 1.844020542518229178e+01 2.521378106301597199e-08
2.981772290019673362e-03 1.831313726001766540e+01 2.817185296155599872e-08
3.023294684405776565e-03 1.818694469770551336e+01 3.119590530342719603e-08
3.065395295056526793e-03 1.806162170500026676e+01 3.426595507338703328e-08
3.108082173869063970e-03 1.793716229022818709e+01 3.736171727553028177e-08
3.151363484866479339e-03 1.781356050299847382e+01 4.046273649471743283e-08
3.195247505759213607e-03 1.769081043391640051e+01 4.354852400911823906e-08
3.239742629528195514e-03 1.756890621429863941e+01 4.659868713119408312e-08
3.284857366030043482e-03 1.744784201589034822e+01 4.959307242646815439e-08
3.330600343624588386e-03 1.732761205058464782e+01 5.251189272303946609e-08
3.376980310825091272e-03 1.720821057014390121e+01 5.533586144856883493e-08
3.424006137971425789e-03 1.708963186592320938e+01 5.804631575401231203e-08
3.471686818926559247e-03 1.697187026859579362e+01 6.062534652073736652e-08
3.520031472796678832e-03 1.685492014788058412e+01 6.305590904975844069e-08
3.569049345675229679e-03 1.673877591227170925e+01 6.532194241071209717e-08
3.618749812411280273e-03 1.662343200877013771e+01 6.740846958397384014e-08
3.669142378402494038e-03 1.650888292261716472e+01 6.930170348695696703e-08
3.720236681413065759e-03 1.639512317703013267e+01 7.098913124004013753e-08
3.772042493416997554e-03 1.628214733293998506e+01 7.245959843249494270e-08
3.824569722466999305e-03 1.616994998873078515e+01 7.370338994672209765e-08
3.877828414589457214e-03 1.605852577998149044e+01 7.471228080646596936e-08
3.931828755705770589e-03 1.594786937920923187e+01 7.547960523268670840e-08
3.986581073580438943e-03 1.583797549561503182e+01 7.600028784082724087e-08
4.042095839796306170e-03 1.572883887483103038e+01 7.627088649542201892e-08
4.098383671757261509e-03 1.562045429866990887e+01 7.628961129491074189e-08
4.155455334718875619e-03 1.551281658487611814e+01 7.605633534080169511e-08
4.213321743847289226e-03 1.540592058687894905e+01 7.557259795731852137e-08
4.271993966306776754e-03 1.529976119354748221e+01 7.484159481041530171e-08
4.331483223376398663e-03 1.519433332894744915e+01 7.386815104037935953e-08
4.391800892596085977e-03 1.508963195209971886e+01 7.265870161088372470e-08
4.452958509942655727e-03 1.498565205674088929e+01 7.122123313330064320e-08
4.514967772036101654e-03 1.488238867108529107e+01 6.956524456480650542e-08
4.577840538376616412e-03 1.477983685758901267e+01 6.770167726433129474e-08
4.641588833612777208e-03 1.467799171271549596e+01 6.564284527055264107e-08
4.706224849841281720e-03 1.457684836670294537e+01 6.340235247925818385e-08
4.771760948938746048e-03 1.447640198333332684e+01 6.099500327039208969e-08
4.838209664925957609e-03 1.437664775970302067e+01 5.843670680683032970e-08
4.905583706365045267e-03 1.427758092599520801e+01 5.574436712230124158e-08
4.973895958790062848e-03 1.417919674525365714e+01 5.293577842735430750e-08
5.043159487171358993e-03 1.408149051315835010e+01 5.002950120847060589e-08
5.113387538414325764e-03 1.398445755780249300e+01 4.704474043659701010e-08
5.184593543892912840e-03 1.388809323947104879e+01 4.400122211034585007e-08
5.256791122018424252e-03 1.379239295042085445e+01 4.091906147252188930e-08
5.329994080844087725e-03 1.369735211466223390e+01 3.781862778495792554e-08
5.404216420705915298e-03 1.360296618774196453e+01 3.472041332219788501e-08
5.479472336900287170e-03 1.350923065652784416e+01 3.164489437157413931e-08
5.555776222398878077e-03 1.341614103899454058e+01 2.861239833951145783e-08
5.633142670601357267e-03 1.332369288401088880e+01 2.564297008067484285e-08
5.711586478126429341e-03 1.323188177112863784e+01 2.275623489644829078e-08
5.791122647641758041e-03 1.314070331037241957e+01 1.997127418995603421e-08
5.871766390733255264e-03 1.305015314203117605e+01 1.730649801245931485e-08
5.953533130814370189e-03 1.296022693645089596e+01 1.477952082939992806e-08
6.036438506075870319e-03 1.287092039382863362e+01 1.240704683436177902e-08
6.120498372476696446e-03 1.278222924400782823e+01 1.020475992596914239e-08
6.205728806776500406e-03 1.269414924627492525e+01 8.187217237498600753e-09
6.292146109610343568e-03 1.260667618915721278e+01 6.367759985970167236e-09
6.379766808606282015e-03 1.251980589022204171e+01 4.758415994565723395e-09
6.468607661546327617e-03 1.243353419587713660e+01 3.369826195864789042e-09
6.558685659571428586e-03 1.234785698117224229e+01 2.211173577570946236e-09
6.650018030431118291e-03 1.226277014960198031e+01 1.290118345487201168e-09
6.742622241778342337e-03 1.217826963290986875e+01 6.127551799295360979e-10
6.836516004510238484e-03 1.209435139089368860e+01 1.835634977354061448e-10
6.931717276155407136e-03 1.201101141121187510e+01 5.385358825549246831e-12
7.028244264308345507e-03 1.192824570919128746e+01 7.940148538665425804e-11
7.126115430111745405e-03 1.184605032763600185e+01 4.051277091576821476e-10
7.225349491787214085e-03 1.176442133663749523e+01 9.804134171176315249e-10
7.325965428215230023e-03 1.168335483338580438e+01 1.801462090611494204e-09
7.427982482564918221e-03 1.160284694198209010e+01 2.862847847673322121e-09
7.531420165974368405e-03 1.152289381325219431e+01 4.157559851947212337e-09
7.636298261282242067e-03 1.144349162456151880e+01 5.677042169693891083e-09
7.742636826811269413e-03 1.136463657963104446e+01 7.411253499789438592e-09
7.850456200204509669e-03 1.128632490835450852e+01 9.348733231995254300e-09
7.959777002314986222e-03 1.120855286661683436e+01 1.147667538781149688e-08
8.070620141149498911e-03 1.113131673611368022e+01 1.378101643911833207e-08
8.183006815867388886e-03 1.105461282417222968e+01 1.624652445908481013e-08
8.296958520834906564e-03 1.097843746357317407e+01 1.885690137370943376e-08
8.412497049736117685e-03 1.090278701237382109e+01 2.159489298492189846e-08
8.529644499741025759e-03 1.082765785373250367e+01 2.444239899368483293e-08
8.648423275731717541e-03 1.075304639573410093e+01 2.738059512452650779e-08
8.768856094587426653e-03 1.067894907121678116e+01 3.039005647131887144e-08
8.890965989529158939e-03 1.060536233759997771e+01 3.345088694928222139e-08
9.014776314524916914e-03 1.053228267671352647e+01 3.654284974619059767e-08
9.140310748756232812e-03 1.045970659462801322e+01 3.964550210344697234e-08
9.267593301146882789e-03 1.038763062148636784e+01 4.273832809875699468e-08
9.396648314954691300e-03 1.031605131133656528e+01 4.580087920036390869e-08
9.527500472427289507e-03 1.024496524196566405e+01 4.881290260883019982e-08
9.660174799522646544e-03 1.017436901473491595e+01 5.175448292149553708e-08
9.794696670695395360e-03 1.010425925441619910e+01 5.460616636643322863e-08
9.931091813749801447e-03 1.003463260902955057e+01 5.734909491739159648e-08
1.006938631476027128e-02 9.965485749681990413e+00 5.996512653094754342e-08
1.020960662306046561e-02 9.896815370407416879e+00 6.243696082375294054e-08
1.035177955630176179e-02 9.828618188007853362e+00 6.474824909563636766e-08
1.049593230558227772e-02 9.760890941895787876e+00 6.688370224328110680e-08
1.064209244064724669e-02 9.693630393937693768e+00 6.882919456607794473e-08
1.079028791516183604e-02 9.626833328298793901e+00 7.057185413827937737e-08
1.094054707205742438e-02 9.560496551288879985e+00 7.210015384728762911e-08
1.109289864895222737e-02 9.494616891209489040e+00 7.340397945032606231e-08
1.124737178364751920e-02 9.429191198202044433e+00 7.447470384835952473e-08
1.140399601970033122e-02 9.364216344097293643e+00 7.530523793430887736e-08
1.156280131207375328e-02 9.299689222265779875e+00 7.589008454988999119e-08
1.172381803286598467e-02 9.235606747469542910e+00 7.622536790652389982e-08
1.188707697711903315e-02 9.171965855714896421e+00 7.630886356135846427e-08
1.205260936870842549e-02 9.108763504106310194e+00 7.614001229505618085e-08
1.222044686631488727e-02 9.045996670701414999e+00 7.571992521882009441e-08
1.239062156947915577e-02 8.983662354367123015e+00 7.505137333829736690e-08
1.256316602474120102e-02 8.921757574636764332e+00 7.413877178841232762e-08
1.273811323186478488e-02 8.860279371568379858e+00 7.298814908018869119e-08
1.291549665014883955e-02 8.799224805603973465e+00 7.160710924214441775e-08
1.309535020482667685e-02 8.738590957429860140e+00 7.000478186025560490e-08
1.327770829355429116e-02 8.678374927838065744e+00 6.819175879524408401e-08
1.346260579298909701e-02 8.618573837588664688e+00 6.618002745817364030e-08
1.365007806546013856e-02 8.559184827273211837e+00 6.398288887599079544e-08
1.384016096573131502e-02 8.500205057179078594e+00 6.161487176026270163e-08
1.403289084785873213e-02 8.441631707154794384e+00 5.909163702799702378e-08
1.422830457214351897e-02 8.383461976476381139e+00 5.642987199738769277e-08
1.442643951218157417e-02 8.325693083714551079e+00 5.364718191902539957e-08
1.462733356201129965e-02 8.268322266602929460e+00 5.076197262532389232e-08
1.483102514336104467e-02 8.211346781907119308e+00 4.779332829496496515e-08
1.503755321299738400e-02 8.154763905294684534e+00 4.476088844018732971e-08
1.524695727017572923e-02 8.098570931206053203e+00 4.168471456900135763e-08
1.545927736419477026e-02 8.042765172726262790e+00 3.858515718047073051e-08
1.567455410205595076e-02 7.987343961457567865e+00 3.548272509146244147e-08
1.589282865622978005e-02 7.932304647392914632e+00 3.239794654774641458e-08
1.611414277253019750e-02 7.877644598790252140e+00 2.935123288860808088e-08
1.633853877809861993e-02 7.823361202047626861e+00 2.636274631928614554e-08
1.656605958949913457e-02 7.769451861579134366e+00 2.345226624012042294e-08
1.679674872092653051e-02 7.715913999691664138e+00 2.063905468752125216e-08
1.703065029252844378e-02 7.662745056462450854e+00 1.794172910241087493e-08
1.726780903884355886e-02 7.609942489617290029e+00 1.537814942054183120e-08
1.750827031735725098e-02 7.557503774409751962e+00 1.296528251426565248e-08
1.775208011717634149e-02 7.505426403500908172e+00 1.071910549210741692e-08
1.799928506782476345e-02 7.453707886839992192e+00 8.654488903303558800e-09
1.824993244816152521e-02 7.402345751545704289e+00 6.785107031781478781e-09
1.850407019542302245e-02 7.351337541788331542e+00 5.123338753243444899e-09
1.876174691439121481e-02 7.300680818672500294e+00 3.680194593513874679e-09
1.902301188668944001e-02 7.250373160120788363e+00 2.465233239767883333e-09
1.928791508020777715e-02 7.200412160757900359e+00 1.486508693915311596e-09
1.955650715865949255e-02 7.150795431795708090e+00 7.505092103343713461e-10
1.982883949127071249e-02 7.101520600918894921e+00 2.621187711326911085e-10
2.010496416260499145e-02 7.052585312171379961e+00 2.457978265368865323e-11
2.038493398252462160e-02 7.003987225843383513e+00 3.947742133192377878e-11
2.066880249629082095e-02 6.955724018359237704e+00 3.067249787491732604e-10
2.095662399480432980e-02 6.907793382165894336e+00 8.245649718574554754e-10
2.124845352498882720e-02 6.860193025622113083e+00 1.589581244409998817e-09
2.154434690031884619e-02 6.812920672888359341e+00 2.596720616310221885e-09
2.184436071149426298e-02 6.765974063817393969e+00 3.839327078480891942e-09
2.214855233726359396e-02 6.719350953845554919e+00 5.309183537249850815e-09
2.245697995539773853e-02 6.673049113884736094e+00 6.996569656969597872e-09
2.276970255381680075e-02 6.627066330215072298e+00 8.890323366372854252e-09
2.308677994187169694e-02 6.581400404378292990e+00 1.097791657578284230e-08
2.340827276178291880e-02 6.536049153071846973e+00 1.324553144943507732e-08
2.373424250023866214e-02 6.491010408043567992e+00 1.567816387826326263e-08
2.406475150015424322e-02 6.446282015987241820e+00 1.825971052138442019e-08
2.439986297259550199e-02 6.401861838438706265e+00 2.097308293702582205e-08
2.473964100886814205e-02 6.357747751672742531e+00 2.380031727255982332e-08
2.508415059277538731e-02 6.313937646600630949e+00 2.672269416859052171e-08
2.543345761304648123e-02 6.270429428668414573e+00 2.972086243779870074e-08
2.578762887593800956e-02 6.227221017755888433e+00 3.277496651854505672e-08
2.614673211801091940e-02 6.184310348076246910e+00 3.586478081185617839e-08
2.651083601908538895e-02 6.141695368076512729e+00 3.896983602480474929e-08
2.688001021537604618e-02 6.099374040338560121e+00 4.206956571994879823e-08
2.725432531281027707e-02 6.057344341480964012e+00 4.514343165951117953e-08
2.763385290053169824e-02 6.015604262061458485e+00 4.817106846743968163e-08
2.801866556459195468e-02 5.974151806480166194e+00 5.113241374754551316e-08
2.840883690183304208e-02 5.932984992883507225e+00 5.400784064413244323e-08
2.880444153396297807e-02 5.892101853068793638e+00 5.677829262307199087e-08
2.920555512182745200e-02 5.851500432389579842e+00 5.942540370895699198e-08
2.961225437988034351e-02 5.811178789661658683e+00 6.193162405132568438e-08
3.002461709085549324e-02 5.771134997069803596e+00 6.428033538785626888e-08
3.044272212064302874e-02 5.731367140075172451e+00 6.645596184462476685e-08
3.086664943337274342e-02 5.691873317323441483e+00 6.844407185457868081e-08
3.129648010670750546e-02 5.652651640553610690e+00 7.023147441387322942e-08
3.173229634734976018e-02 5.613700234507470910e+00 7.180631089731548400e-08
3.217418150676371741e-02 5.575017236839871160e+00 7.315812244890196325e-08
3.262222009711669701e-02 5.536600798029491344e+00 7.427793480285771466e-08
3.307649780744242179e-02 5.498449081290448071e+00 7.515830635629328071e-08
3.353710152002929018e-02 5.460560262484492000e+00 7.579338323626672036e-08
3.400411932703706341e-02 5.422932530033898857e+00 7.617893449385348958e-08
3.447764054734463873e-02 5.385564084835013254e+00 7.631238363448034079e-08
3.495775574363275268e-02 5.348453140172420461e+00 7.619282949011818573e-08
3.544455673970435539e-02 5.311597921633857133e+00 7.582104200043460196e-08
3.593813663804625719e-02 5.274996667025656727e+00 7.519946609857441899e-08
3.643858983763544751e-02 5.238647626288878811e+00 7.433220350350211447e-08
3.694601205199302130e-02 5.202549061416084086e+00 7.322498574158231577e-08
3.746050032748993175e-02 5.166699246368704479e+00 7.188513451161782086e-08
3.798215306190736579e-02 5.131096466995015426e+00 7.032151794206242812e-08
3.851107002325569045e-02 5.095739020948755638e+00 6.854448764137544003e-08
3.904735236885559929e-02 5.060625217608293980e+00 6.656581219566248819e-08
3.959110266468458816e-02 5.025753377996421634e+00 6.439860078533143906e-08
4.014242490499322219e-02 4.991121834700712689e+00 6.205721381213891163e-08
4.070142453219438572e-02 4.956728931794458504e+00 5.955716853023318436e-08
4.126820845702951907e-02 4.922573024758152727e+00 5.691503845994816402e-08
4.184288507901580412e-02 4.888652480401543876e+00 5.414834203243401589e-08
4.242556430717776828e-02 4.854965676786239470e+00 5.127542823668562733e-08
4.301635758106794882e-02 4.821511003148854613e+00 4.831535038718470787e-08
4.361537789208005944e-02 4.788286859824655295e+00 4.528774577572391991e-08
4.422273980505896790e-02 4.755291658171761249e+00 4.221270344384464579e-08
4.483855948021186338e-02 4.722523820495852398e+00 3.911062806949416881e-08
4.546295469532399269e-02 4.689981779975368248e+00 3.600211051502100190e-08
4.609604486828433600e-02 4.657663980587240182e+00 3.290778427533780359e-08
4.673795107992463616e-02 4.625568877033060744e+00 2.984819558182749688e-08
4.738879609717651376e-02 4.593694934665799146e+00 2.684366218197453691e-08
4.804870439655128944e-02 4.562040629416943993e+00 2.391413944646814116e-08
4.871780218794630885e-02 4.530604447724146944e+00 2.107908969595229109e-08
4.939621743878321036e-02 4.499384886459314892e+00 1.835735197186494361e-08
5.008407989848212560e-02 4.468380452857185325e+00 1.576701313954487205e-08
5.078152112327670442e-02 4.437589664444304915e+00 1.332529520059466677e-08
5.148867450137492585e-02 4.407011048968506373e+00 1.104843383448184113e-08
5.220567527846975420e-02 4.376643144328815183e+00 8.951573038373794589e-09
5.293266058360561466e-02 4.346484498505757799e+00 7.048666872400133343e-09
5.366976945540476163e-02 4.316533669492168990e+00 5.352380538781176256e-09
5.441714286865893119e-02 4.286789225224364230e+00 3.874010889859391682e-09
5.517492376129123216e-02 4.257249743513776608e+00 2.623409267599186023e-09
5.594325706169377826e-02 4.227913811978996961e+00 1.608916333495358231e-09
5.672228971644543288e-02 4.198780027978259888e+00 8.373044479981217592e-10
5.751217071841613349e-02 4.169846998542310779e+00 3.137342607928417237e-10
5.831305113526224354e-02 4.141113340307716051e+00 4.171896161864196984e-11
5.912508413831875365e-02 4.112577679450570400e+00 2.310163171870271981e-11
5.994842503189409116e-02 4.084238651620625049e+00 2.580399227625207459e-10
6.078323128297229844e-02 4.056094901875831660e+00 7.450052796897921326e-10
6.162966255132942134e-02 4.028145084617258398e+00 1.480797262587429941e-09
6.248788072006894456e-02 4.000387863524476728e+00 2.460556314254347399e-09
6.335804992658247703e-02 3.972821911491299041e+00 3.677801951873505004e-09
6.424033659394190465e-02 3.945445910561951486e+00 5.124470736639352708e-09
6.513490946272802729e-02 3.918258551867646045e+00 6.790975004555832584e-09
6.604193962330305590e-02 3.891258535563577148e+00 8.666258488609912547e-09
6.696160054853221577e-02 3.864444570766294440e+00 1.073787636585166183e-08
6.789406812696105464e-02 3.837815375491509418e+00 1.299207308402827721e-08
6.883952069645496441e-02 3.811369676592293310e+00 1.541387684156347859e-08
6.979813907830660635e-02 3.785106209697718604e+00 1.798719262424697263e-08
7.077010661181890039e-02 3.759023719151847853e+00 2.069491844558513094e-08
7.175560918936928212e-02 3.733120957953205199e+00 2.351904804243076796e-08
7.275483529196224985e-02 3.707396687694596515e+00 2.644079954983169500e-08
7.376797602527730702e-02 3.681849678503386514e+00 2.944073329569363295e-08
7.479522515621821188e-02 3.656478708982159098e+00 3.249888591572158703e-08
7.583677914997190295e-02 3.631282566149817814e+00 3.559489836213458602e-08
7.689283720758313678e-02 3.606260045383065549e+00 3.870815534767757526e-08
7.796360130405229072e-02 3.581409950358330097e+00 4.181792057078581593e-08
7.904927622696419909e-02 3.556731092994076082e+00 4.490347615959677796e-08
8.015006961565404597e-02 3.532222293393579182e+00 4.794425401133395326e-08
8.126619200091945994e-02 3.507882379788036520e+00 5.091998467321445787e-08
8.239785684528519449e-02 3.483710188480173997e+00 5.381082146538318511e-08
8.354528058382862388e-02 3.459704563788208898e+00 5.659747959185779109e-08
8.470868266557401993e-02 3.435864357990256579e+00 5.926136004141824287e-08
8.588828559546249353e-02 3.412188431269136846e+00 6.178467792938846515e-08
8.708431497690724554e-02 3.388675651657595544e+00 6.415057907105392587e-08
8.829699955494091368e-02 3.365324894983937831e+00 6.634325355747705544e-08
8.952657125996391074e-02 3.342135044818074441e+00 6.834803922828314171e-08
9.077326525210223374e-02 3.319104992417953426e+00 7.015152392320089803e-08
9.203731996618221001e-02 3.296233636676433765e+00 7.174163185741377902e-08
9.331897715733239451e-02 3.273519884068524899e+00 7.310770855362136444e-08
9.461848194722001504e-02 3.250962648599065030e+00 7.424058690030932439e-08
9.593608287093147169e-02 3.228560851750759575e+00 7.513265409819780416e-08
9.727203192450536995e-02 3.206313422432637950e+00 7.577790217538904471e-08
9.862658461312820424e-02 3.184219296928892717e+00 7.617196828846317658e-08
1.000000000000000056e-01 3.162277418848132626e+00 7.631216247805383546e-08
1.013925407558814301e-01 3.140486739072987810e+00 7.619748798592951289e-08
1.028044732093309765e-01 3.118846215710090242e+00 7.582865357846912957e-08
1.042360673976401170e-01 3.097354814040494286e+00 7.520806222238718419e-08
1.056875971184805113e-01 3.076011506470392565e+00 7.433979920534738994e-08
1.071593399822671072e-01 3.054815272482263033e+00 7.322960704492231798e-08
1.086515774652537236e-01 3.033765098586334474e+00 7.188484663078753556e-08
1.101645949633656973e-01 3.012859978272445893e+00 7.031444893002003482e-08
1.116986818467822634e-01 2.992098911962260299e+00 6.852885592323332276e-08
1.132541315152812700e-01 2.971480906961793345e+00 6.653995299199522151e-08
1.148312414543511129e-01 2.951004977414335428e+00 6.436099186934995942e-08
1.164303132920875561e-01 2.930670144253690879e+00 6.200649693699489262e-08
1.180516528568805595e-01 2.910475435157745761e+00 5.949217540823781292e-08
1.196955702359042834e-01 2.890419884502398951e+00 5.683481041351967633e-08
1.213623798344241750e-01 2.870502533315775207e+00 5.405214931197832584e-08
1.230524004359261625e-01 2.850722429232810384e+00 5.116278556371867126e-08
1.247659552630868418e-01 2.831078626450105773e+00 4.818603505096774597e-08
1.265033720395903893e-01 2.811570185681115053e+00 4.514181084491752927e-08
1.282649830528059809e-01 2.792196174111665652e+00 4.205048365069075089e-08
1.300511252173409960e-01 2.772955665355719912e+00 3.893275080102398533e-08
1.318621401394748371e-01 2.753847739411494633e+00 3.580949825554569088e-08
1.336983741824945282e-01 2.734871482617836413e+00 3.270165660484991577e-08
1.355601785329368925e-01 2.716025987610892312e+00 2.963006695555492342e-08
1.374479092677536596e-01 2.697310353281087369e+00 2.661533715642150355e-08
1.393619274224143501e-01 2.678723684730348165e+00 2.367770235434107917e-08
1.413025990599533765e-01 2.660265093229626121e+00 2.083689532028643043e-08
1.432702953409829560e-01 2.641933696176677060e+00 1.811200944779045585e-08
1.452653925946781333e-01 2.623728617054131185e+00 1.552136852378538379e-08
1.472882723907501801e-01 2.605648985387806871e+00 1.308240993314058187e-08
1.493393216124253298e-01 2.587693936705295350e+00 1.081155953652768176e-08
1.514189325304352018e-01 2.569862612494812293e+00 8.724126199233239731e-09
1.535275028780421214e-01 2.552154160164277208e+00 6.834198651439749028e-09
1.556654359271062160e-01 2.534567733000692602e+00 5.154543458729676786e-09
1.578331405652116382e-01 2.517102490129738968e+00 3.696524863983086107e-09
1.600310313738701751e-01 2.499757596475611798e+00 2.470027848922029534e-09
1.622595287078087145e-01 2.482532222721161475e+00 1.483382527922572081e-09
1.645190587753660727e-01 2.465425545268201457e+00 7.433158533132200319e-10
1.668100537200059019e-01 2.448436746198114466e+00 2.549023214726275910e-10
1.691329517029646901e-01 2.431565013232704242e+00 2.152389377840790985e-11
1.714881969870540868e-01 2.414809539695229823e+00 4.485534166320803706e-11
1.738762400216250503e-01 2.398169524471773784e+00 3.248391555743523895e-10
1.762975375287204050e-01 2.381644171972749024e+00 8.596962031148791539e-10
1.787525525904235524e-01 2.365232692094723976e+00 1.645928615623404312e-09
1.812417547374235716e-01 2.348934300182460522e+00 2.678341992634614144e-09
1.837656200388172456e-01 2.332748216991159307e+00 3.950083704573614796e-09
1.863246311931559818e-01 2.316673668649005258e+00 5.452681861584096623e-09
1.889192776207664348e-01 2.300709886619886291e+00 7.176106042727781187e-09
1.915500555573527997e-01 2.284856107666408676e+00 9.108826137804726386e-09
1.942174681489024501e-01 2.269111573813112681e+00 1.123789639123629058e-08
1.969220255479173509e-01 2.253475532309934692e+00 1.354903556016751054e-08
1.996642450109793465e-01 2.237947235595935336e+00 1.602672194955800933e-08
2.024446509976801645e-01 2.222525941263215454e+00 1.865430143688229236e-08
2.052637752709252084e-01 2.207210912021123406e+00 2.141409338740629664e-08
2.081221569986337061e-01 2.192001415660687957e+00 2.428750989214023548e-08
2.110203428568596662e-01 2.176896725019261680e+00 2.725518355450873287e-08
2.139588871343421628e-01 2.161896117945467655e+00 3.029709028101734702e-08
2.169383518385182008e-01 2.146998877264321148e+00 3.339269005753209285e-08
2.199593068030074872e-01 2.132204290742634178e+00 3.652106517204600777e-08
2.230223297965936435e-01 2.117511651054674537e+00 3.966105377450901415e-08
2.261280066337279515e-01 2.102920255748019329e+00 4.279140009000315104e-08
2.292769312865648723e-01 2.088429407209702937e+00 4.589089475093288684e-08
2.324697059985650349e-01 2.074038412632575046e+00 4.893851690557227130e-08
2.357069413996727703e-01 2.059746583981921564e+00 5.191358098954879097e-08
2.389892566231047732e-01 2.045553237962323134e+00 5.479586928647250943e-08
2.423172794237600791e-01 2.031457695984745015e+00 5.756577936555373753e-08
2.456916462982789984e-01 2.017459284133903186e+00 6.020444964782711850e-08
2.491130026067790992e-01 2.003557333135834728e+00 6.269389007940162628e-08
2.525820026962784515e-01 1.989751178325744441e+00 6.501710658746162608e-08
2.560993100258456834e-01 1.976040159616066827e+00 6.715821421199308361e-08
2.596655972934872603e-01 1.962423621464778334e+00 6.910255301306733600e-08
2.632815465648020159e-01 1.948900912843975153e+00 7.083677888708450610e-08
2.669478494034323579e-01 1.935471387208634431e+00 7.234896604035867540e-08
2.706652070033241375e-01 1.922134402465674130e+00 7.362868381655118810e-08
2.744343303228362618e-01 1.908889320943206958e+00 7.466707041547948620e-08
2.782559402207125943e-01 1.895735509360045201e+00 7.545689706400793284e-08
2.821307675939470627e-01 1.882672338795445377e+00 7.599261964141845738e-08
2.860595535175745052e-01 1.869699184659067592e+00 7.627041531677036801e-08
2.900430493863991877e-01 1.856815426661182711e+00 7.628821541150188068e-08
2.940820170587060689e-01 1.844020448783086463e+00 7.604572094255246384e-08
2.981772290019673588e-01 1.831313639247759362e+00 7.554440484280888768e-08
3.023294684405776200e-01 1.818694390490741108e+00 7.478750863043615027e-08
3.065395295056529967e-01 1.806162099131212839e+00 7.378002075952849736e-08
3.108082173869063936e-01 1.793716165943326057e+00 7.252864586693164028e-08
3.151363484866476217e-01 1.781355995827712313e+00 7.104176291683472755e-08
3.195247505759213347e-01 1.769080997783230469e+00 6.932937091086444070e-08
3.239742629528195583e-01 1.756890584878922024e+00 6.740302160856970204e-08
3.284857366030046744e-01 1.744784174226154061e+00 6.527574458736751239e-08
3.330600343624588455e-01 1.732761186950992238e+00 6.296196042310242547e-08
3.376980310825087872e-01 1.720821048166743639e+00 6.047738776437938668e-08
3.424006137971425390e-01 1.708963186946730106e+00 5.783893319843969039e-08
3.471686818926559281e-01 1.697187036297234553e+00 5.506458367054989367e-08
3.520031472796682492e-01 1.685492033130646439e+00 5.217327792017556476e-08
3.569049345675229801e-01 1.673877618238796217e+00 4.918478646587232106e-08
3.618749812411276578e-01 1.662343236266468516e+00 4.611957371558617069e-08
3.669142378402494020e-01 1.650888335685105845e+00 4.299866007695385406e-08
3.720236681413066071e-01 1.639512368766698369e+00 3.984347840546575981e-08
3.772042493417001596e-01 1.628214791557822894e+00 3.667573045262884079e-08
3.824569722466998889e-01 1.616995063853897907e+00 3.351723332212230844e-08
3.877828414589453154e-01 1.605852649173565183e+00 3.038977514080443143e-08
3.931828755705770173e-01 1.594787014733266339e+00 2.731496606678263106e-08
3.986581073580438561e-01 1.583797631421995700e+00 2.431408208103391644e-08
4.042095839796310264e-01 1.572883973776174837e+00 2.140792620952680636e-08
4.098383671757261371e-01 1.562045519954736061e+00 1.861668019742523938e-08
4.155455334718871074e-01 1.551281751714328694e+00 1.595976406587595875e-08
4.213321743847289191e-01 1.540592154384694989e+00 1.345570455058009429e-08
4.271993966306776858e-01 1.529976216844214809e+00 1.112199932151725079e-08
4.331483223376402791e-01 1.519433431495570197e+00 8.974998744193385392e-09
4.391800892596086081e-01 1.508963294241591369e+00 7.029789861334734269e-09
4.452958509942651077e-01 1.498565304461233261e+00 5.300086480808374745e-09
4.514967772036102001e-01 1.488238964985704849e+00 3.798134806665132146e-09
4.577840538376616308e-01 1.477983782074751007e+00 2.534622844940770392e-09
4.641588833612781961e-01 1.467799265393066488e+00 1.518601799865848534e-09
4.706224849841281754e-01 1.457684927986868217e+00 7.574202376403604831e-10
4.771760948938740809e-01 1.447640286260587938e+00 2.566725720853924031e-10
4.838209664925957054e-01 1.437664859953732499e+00 2.015032585234166618e-11
4.905583706365045371e-01 1.427758172117878255e+00 4.981115520052981083e-11
4.973895958790067739e-01 1.417919749093781601e+00 3.457664154993267402e-10
5.043159487171359201e-01 1.408149120488674466e+00 9.062667283288305953e-10
5.113387538414321254e-01 1.398445819153652625e+00 1.727716636423792806e-09
5.184593543892912493e-01 1.388809381161232537e+00 2.804692034175104709e-09
5.256791122018419360e-01 1.379239345783050297e+00 4.129968811383832872e-09
5.329994080844093762e-01 1.369735255467673163e+00 5.694573035341932155e-09
5.404216420705915125e-01 1.360296655818579836e+00 7.487836461983476966e-09
5.479472336900281793e-01 1.350923095572256649e+00 9.497466924024422497e-09
5.555776222398878250e-01 1.341614126576453181e+00 1.170962549146281617e-08
5.633142670601352098e-01 1.332369303768565327e+00 1.410902394916035973e-08
5.711586478126434718e-01 1.323188185154160257e+00 1.667902149726785410e-08
5.791122647641758769e-01 1.314070331785645696e+00 1.940174321202192687e-08
5.871766390733249574e-01 1.305015307741073771e+00 2.225819806245254995e-08
5.953533130814370189e-01 1.296022680103102065e+00 2.522840214513877299e-08
6.036438506075864074e-01 1.287092018938071902e+00 2.829153000760697978e-08
6.120498372476702587e-01 1.278222897275247405e+00 3.142604609873700383e-08
6.205728806776500406e-01 1.269414891086201536e+00 3.460985498193736021e-08
6.292146109610337046e-01 1.260667579264320048e+00 3.782046109623848906e-08
6.379766808606281980e-01 1.251980543604475304e+00 4.103511963560180220e-08
6.468607661546320609e-01 1.243353368782834867e+00 4.423099941863739559e-08
6.558685659571434901e-01 1.234785642336806433e+00 4.738534198356347815e-08
6.650018030431118499e-01 1.226276954645142414e+00 5.047562434690178179e-08
6.742622241778335468e-01 1.217826898908180189e+00 5.347971354652258924e-08
6.836516004510237998e-01 1.209435071128222905e+00 5.637603206487540319e-08
6.931717276155400231e-01 1.201101070090079270e+00 5.914370970749871503e-08
7.028244264308353140e-01 1.192824497341734347e+00 6.176273326108372430e-08
7.126115430111745752e-01 1.184604957175179774e+00 6.421409215473516952e-08
7.225349491787206313e-01 1.176442056607372333e+00 6.647991879216164079e-08
7.325965428215229780e-01 1.168335405361349055e+00 6.854361989105939301e-08
7.427982482564911004e-01 1.160284615847491763e+00 7.038999694231051762e-08
7.531420165974375136e-01 1.152289303144912624e+00 7.200536555895808988e-08
7.636298261282241651e-01 1.144349084983008913e+00 7.337765772774673678e-08
7.742636826811277739e-01 1.136463581723148542e+00 7.449650885060776773e-08
7.850456200204509738e-01 1.128632416340493938e+00 7.535335111441554545e-08
7.959777002314977201e-01 1.120855214405976019e+00 7.594147122258476656e-08
8.070620141149507099e-01 1.113131604068400060e+00 7.625607489902819225e-08
8.183006815867389649e-01 1.105461216036702554e+00 7.629432563494020769e-08
8.296958520834915030e-01 1.097843683562327755e+00 7.605537621913072144e-08
8.412497049736118448e-01 1.090278642421762756e+00 7.554038239376836827e-08
8.529644499741017016e-01 1.082765730899184042e+00 7.475250873856253975e-08
8.648423275731726978e-01 1.075304589769261687e+00 7.369690824265973106e-08
8.768856094587426098e-01 1.067894862280080792e+00 7.238070154347298057e-08
8.890965989529167057e-01 1.060536194136193044e+00 7.081293240673858236e-08
9.014776314524917122e-01 1.053228233481810827e+00 6.900451232638715737e-08
9.140310748756222958e-01 1.045970630884112573e+00 6.696815024742619471e-08
9.267593301146883622e-01 1.038763039316682235e+00 6.471827163068155642e-08
9.396648314954690884e-01 1.031605114143072877e+00 6.227092419486268682e-08
9.527500472427299361e-01 1.024496513100490613e+00 5.964366145416732934e-08
9.660174799522646127e-01 1.017436896283592462e+00 5.685543691402727973e-08
9.794696670695385299e-01 1.010425926128414975e+00 5.392645840984755523e-08
9.931091813749800545e-01 1.003463267396399905e+00 5.087806131953698241e-08
1.006938631476027135e+00 9.965485871585587629e-01 4.773254758116962648e-08
1.020960662306047650e+00 9.896815547797206403e-01 4.451303503572034970e-08
1.035177955630176339e+00 9.828618419029148123e-01 4.124328878418737077e-08
1.049593230558226731e+00 9.760891224338411609e-01 3.794755265573712677e-08
1.064209244064724613e+00 9.693630725254599456e-01 3.465037101690882082e-08
1.079028791516183583e+00 9.626833705626818283e-01 3.137641113593048203e-08
1.094054707205743604e+00 9.560496971471499350e-01 2.815028243841055655e-08
1.109289864895222744e+00 9.494617350821403789e-01 2.499635165520430746e-08
1.124737178364750845e+00 9.429191693575419420e-01 2.193856118992698612e-08
1.140399601970033094e+00 9.364216871349432258e-01 1.900024881873463301e-08
1.156280131207375383e+00 9.299689777328153939e-01 1.620396827828329833e-08
1.172381803286599800e+00 9.235607326117734051e-01 1.357131951262857683e-08
1.188707697711903322e+00 9.171966453599494917e-01 1.112277769887981549e-08
1.205260936870841348e+00 9.108764116784399123e-01 8.877530710549308424e-09
1.222044686631488686e+00 9.045997293668462946e-01 6.853328904377065101e-09
1.239062156947915661e+00 8.983662983089101273e-01 5.066337571690837649e-09
1.256316602474121469e+00 8.921758204582134200e-01 3.531010706048220982e-09
1.273811323186478495e+00 8.860279998239946053e-01 2.259959330785932252e-09
1.291549665014882775e+00 8.799225424570189524e-01 1.263848248278520714e-09
1.309535020482667678e+00 8.738591564355471242e-01 5.512998946244351828e-10
1.327770829355429116e+00 8.678375518513904430e-01 1.288089634954303619e-10
1.346260579298911075e+00 8.618574407960279959e-01 6.813438702124585689e-13
1.365007806546013835e+00 8.559185373468320979e-01 1.689761663925537505e-10
1.384016096573130072e+00 8.500205575533449354e-01 6.334800461971212826e-10
1.403289084785873220e+00 8.441632194236617925e-01 1.391678994266953850e-09
1.422830457214351974e+00 8.383462429108757830e-01 2.438769852730615639e-09
1.442643951218158804e+00 8.325693498996104003e-01 3.767666734155739050e-09
1.462733356201129986e+00 8.268322641926325600e-01 5.369042099800935830e-09
1.483102514336102962e+00 8.211347114975415806e-01 7.231373611027436255e-09
1.503755321299738323e+00 8.154764194135375455e-01 9.341018292197134087e-09
1.524695727017572944e+00 8.098571174182784826e-01 1.168229513126561869e-08
1.545927736419478560e+00 8.042765368548050464e-01 1.423758755336734794e-08
1.567455410205595090e+00 7.987344109185577912e-01 1.698746476819223972e-08
1.589282865622976271e+00 7.932304746444654997e-01 1.991081499674862698e-08
1.611414277253019778e+00 7.877644648941227734e-01 2.298499324204783534e-08
1.633853877809860355e+00 7.823361203430525546e-01 2.618598160530893892e-08
1.656605958949915136e+00 7.769451814680341517e-01 2.948857213969091617e-08
1.679674872092653093e+00 7.715913905345380686e-01 3.286654726153415140e-08
1.703065029252842644e+00 7.662744915842276683e-01 3.629287803619263286e-08
1.726780903884356011e+00 7.609942304225523202e-01 3.973993212280646503e-08
1.750827031735723294e+00 7.557503546064289202e-01 4.317968538281036217e-08
1.775208011717636092e+00 7.505426134319995723e-01 4.658394392453857336e-08
1.799928506782476401e+00 7.453707579224884139e-01 4.992456703600822721e-08
1.824993244816150550e+00 7.402345408161341567e-01 5.317369466961707758e-08
1.850407019542302134e+00 7.351337165542171093e-01 5.630397870159953300e-08
1.876174691439119524e+00 7.300680412691805676e-01 5.928880253414092749e-08
1.902301188668945819e+00 7.250372727728220390e-01 6.210251735083716085e-08
1.928791508020777812e+00 7.200411705445995958e-01 6.472065328111398230e-08
1.955650715865947076e+00 7.150794957200030666e-01 6.712014399834487222e-08
1.982883949127071332e+00 7.101520110790351392e-01 6.927952655999547460e-08
2.010496416260497021e+00 7.052584810347736211e-01 7.117914579968243061e-08
2.038493398252464228e+00 7.003986716220266251e-01 7.280133407228106535e-08
2.066880249629082122e+00 6.955723504860785722e-01 7.413059288641221656e-08
2.095662399480430871e+00 6.907792868715278978e-01 7.515374500499660826e-08
2.124845352498883067e+00 6.860192516112124661e-01 7.586008432536317514e-08
2.154434690031882038e+00 6.812920171152357929e-01 7.624149478413499992e-08
2.184436071149428393e+00 6.765973573600662094e-01 7.629256471020084973e-08
2.214855233726359174e+00 6.719350478777509350e-01 7.601066143170243095e-08
2.245697995539771785e+00 6.673048657451907673e-01 7.539601065698064986e-08
2.276970255381680186e+00 6.627065895735303469e-01 7.445172600650806771e-08
2.308677994187167126e+00 6.581399994976222523e-01 7.318383699050912128e-08
2.340827276178294447e+00 6.536048771655805778e-01 7.160127868388599381e-08
2.373424250023866033e+00 6.491010057284277712e-01 6.971586563597753639e-08
2.406475150015421782e+00 6.446281698298192975e-01 6.754223413896198736e-08
2.439986297259550074e+00 6.401861555958565653e-01 6.509776762086971758e-08
2.473964100886811845e+00 6.357747506249886715e-01 6.240248628941458264e-08
2.508415059277541381e+00 6.313937439779826466e-01 5.947892445234970182e-08
2.543345761304648178e+00 6.270429261679930644e-01 5.635196986819579479e-08
2.578762887593803566e+00 6.227220891506924927e-01 5.304868988531552532e-08
2.614673211801092023e+00 6.184310263144936481e-01 4.959813215688058108e-08
2.651083601908536203e+00 6.141695324708397186e-01 4.603109737821853287e-08
2.688001021537607560e+00 6.099374038445720680e-01 4.237989859046109586e-08
2.725432531281027693e+00 6.057344380643725490e-01 3.867809672541966393e-08
2.763385290053172572e+00 6.015604341532679866e-01 3.496022271676224591e-08
2.801866556459195134e+00 5.974151925192161539e-01 3.126147762877451441e-08
2.840883690183301002e+00 5.932985149457465912e-01 2.761742379231435507e-08
2.880444153396297668e+00 5.892102045826733692e-01 2.406366295115702769e-08
2.920555512182744895e+00 5.851500659368712443e-01 2.063550319508777875e-08
2.961225437988037612e+00 5.811179048631045507e-01 1.736762367254840456e-08
3.002461709085549213e+00 5.771135285549263694e-01 1.429373108763343225e-08
3.044272212064299765e+00 5.731367455356244367e-01 1.144621630810860324e-08
3.086664943337274369e+00 5.691873656492293376e-01 8.855811639563171411e-09
3.129648010670750491e+00 5.652652000515706598e-01 6.551259534859354972e-09
3.173229634734979321e+00 5.613700612013855507e-01 4.558979416202646462e-09
3.217418150676371713e+00 5.575017628514810086e-01 2.902750484423677335e-09
3.262222009711666537e+00 5.536601200399337008e-01 1.603413402051501180e-09
3.307649780744242651e+00 5.498449490813455132e-01 6.785811912379813293e-10
3.353710152002928879e+00 5.460560675581395129e-01 1.423783313470039502e-10
3.400411932703709450e+00 5.422932943118952132e-01 5.199729535831920657e-12
3.447764054734464345e+00 5.385564494347315767e-01 2.735016657595679135e-10
3.495775574363271687e+00 5.348453542607237710e-01 9.496192721059060204e-10
3.544455673970435594e+00 5.311598313573616670e-01 2.031622092779628019e-09
3.593813663804625858e+00 5.274997045170499721e-01 3.513200064197974370e-09
3.643858983763548220e+00 5.238647987486376723e-01 5.383593237873185444e-09
3.694601205199302463e+00 5.202549402689875535e-01 7.627571241286545956e-09
3.746050032748989178e+00 5.166699564945843592e-01 1.022543683060206376e-08
3.798215306190736218e+00 5.131096760331719242e-01 1.315309694494004589e-08
3.851107002325568907e+00 5.095739286754338293e-01 1.638216862165364773e-08
3.904735236885564120e+00 5.060625453867001466e-01 1.988013920151132652e-08
3.959110266468458761e+00 5.025753582986972612e-01 2.361057904742835944e-08
4.014242490499317917e+00 4.991122007013279460e-01 2.753340155869921091e-08
4.070142453219438572e+00 4.956729070344927934e-01 3.160517370037752016e-08
4.126820845702951601e+00 4.922573128799452302e-01 3.577948748390014089e-08
4.184288507901584353e+00 4.888652549531848357e-01 4.000736897324941310e-08
4.242556430717777438e+00 4.854965710953929037e-01 4.423774968564941901e-08
4.301635758106790774e+00 4.821511002654069178e-01 4.841797129895297758e-08
4.361537789208005833e+00 4.788286825317344952e-01 5.249435430787485757e-08
4.422273980505896596e+00 4.755291590646191224e-01 5.641279310353297660e-08
4.483855948021190585e+00 4.722523721281418063e-01 6.011940034689189361e-08
4.546295469532399380e+00 4.689981650723828999e-01 6.356118020800494151e-08
4.609604486828429160e+00 4.657663823256218971e-01 6.668673835363847502e-08
4.673795107992464004e+00 4.625568693866015102e-01 6.944700925437530259e-08
4.738879609717651320e+00 4.593694728168409291e-01 7.179601246853906105e-08
4.804870439655133829e+00 4.562040402330106437e-01 7.369160714976175086e-08
4.871780218794630635e+00 4.530604202993699370e-01 7.509626231971822108e-08
4.939621743878315208e+00 4.499384627202655529e-01 7.597781870316566710e-08
5.008407989848212338e+00 4.468380182327037486e-01 7.631023368759315417e-08
5.078152112327670942e+00 4.437589385989938462e-01 7.607430596578979021e-08
5.148867450137498025e+00 4.407010765994612833e-01 7.525836764887827712e-08
5.220567527846974976e+00 4.376642860252497602e-01 7.385892464295551463e-08
5.293266058360555526e+00 4.346484216711982707e-01 7.188124040435894813e-08
5.366976945540476329e+00 4.316533393288097264e-01 6.933985086110538987e-08
5.441714286865887651e+00 4.286788957793094546e-01 6.625899340306773411e-08
5.517492376129128573e+00 4.257249487867973969e-01 6.267292840256288855e-08
5.594325706169377632e+00 4.227913570915032837e-01 5.862615337637322455e-08
5.672228971644537765e+00 4.198779804031403939e-01 5.417347748171152944e-08
5.751217071841614015e+00 4.169846793943687846e-01 4.937995257137117733e-08
5.831305113526219053e+00 4.141113156943721507e-01 4.432063172021827313e-08
5.912508413831881526e+00 4.112577518825455969e-01 3.908014190034947433e-08
5.994842503189408589e+00 4.084238514823067545e-01 3.375205659406077530e-08
6.078323128297223654e+00 4.056094789550286350e-01 2.843803259544586126e-08
6.162966255132942273e+00 4.028144996940994371e-01 2.324671244391396385e-08
6.248788072006887795e+00 4.000387800191153032e-01 1.829235263262063427e-08
6.335804992658253809e+00 3.972821871702053587e-01 1.369316227073369419e-08
6.424033659394190465e+00 3.945445893024984163e-01 9.569333991876760592e-09
6.513490946272796123e+00 3.918258554807276806e-01 6.040736355572562388e-09
6.604193962330305645e+00 3.891258556739828345e-01 3.224252975719821279e-09
6.696160054853215193e+00 3.864444607506120621e-01 1.230734181234538482e-09
6.789406812696112681e+00 3.837815424732679004e-01 1.615519940045828662e-10
6.883952069645496330e+00 3.811369734941166265e-01 1.047157915934349148e-10
6.979813907830652475e+00 3.785106273501948615e-01 1.130538551663562430e-09
7.077010661181889262e+00 3.759023784589297090e-01 3.286821925740923689e-09
7.175560918936921162e+00 3.733121021138189888e-01 6.593536605592476008e-09
7.275483529196232979e+00 3.707396744802690103e-01 1.103697355731014795e-08
7.376797602527730646e+00 3.681849725916007121e-01 1.656334192023933838e-08
7.479522515621813028e+00 3.656478743452173941e-01 2.307178015303890106e-08
7.583677914997190683e+00 3.631282584989372064e-01 3.040677187815532534e-08
7.689283720758305130e+00 3.606260046674950037e-01 3.834992212681243018e-08
7.796360130405236788e+00 3.581409933192051809e-01 4.661108199410790576e-08
7.904927622696420464e+00 3.556731057727935408e-01 5.481879949975621003e-08
8.015006961565413590e+00 3.532222241943912544e-01 6.251005923996189040e-08
8.126619200091946382e+00 3.507882315946992957e-01 6.911929506525638089e-08
8.239785684528511567e+00 3.483710118263058098e-01 7.396666401593421369e-08
8.354528058382872047e+00 3.459704495811748437e-01 7.624553144403023452e-08
8.470868266557403103e+00 3.435864303882899540e-01 7.500917420522057455e-08
8.588828559546257679e+00 3.412188406114530781e-01 6.915666306284151688e-08
8.708431497690723333e+00 3.388675674472435007e-01 5.741790820579240062e-08
8.829699955494083596e+00 3.365324989231213149e-01 3.833785422457935965e-08
8.952657125996401177e+00 3.342135238956857601e-01 1.025979057267534245e-08
9.077326525210223096e+00 3.319105320490721711e-01 -2.869221438217550713e-08
9.203731996618230937e+00 3.296234138934924229e-01 -8.063180767514666059e-08
9.331897715733239451e+00 3.273520607639080482e-01 -1.479297460083017768e-07
9.461848194721993011e+00 3.250963648188363031e-01 -2.332342534661080435e-07
9.593608287093147169e+00 3.228562190392795794e-01 -3.394923124844240192e-07
9.727203192450536662e+00 3.206315172277769410e-01 -4.699719258205448114e-07
9.862658461312831193e+00 3.184221540075642398e-01 -6.282853479699923582e-07
1.000000000000000000e+01 3.162280248218474754e-01 -8.184133000188609230e-07


==> fig/data/24x48/RHMC/rho_j15150.txt <==
ID  Job      trunc  steps      trajs
0   0.g35p1  0      35-480     148


==> fig/data/24x48/RHMC/witers_j15150.txt <==
ID iter_F1 iter_F1_err iter_F2 iter_F2_err iter_SF iter_SF_err iter_tot iter_tot_err
0      0.0        0.0     932000      62000      38670       2420     971000      65000


==> fig/data/24x48/tRHMC/favg_j1518X.txt <==
t F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err
6 9.27887 0.0001 0.299 3e-17 2.37975 0.0001 0.3347 0.0007
8 9.27915 0.00013 0.299 3e-17 2.58718 0.0001 0.0872 0.0003
10 9.27836 0.00011 0.299 3e-17 2.62697 0.0001 0.0305 0.00016
12 9.27833 0.0001 0.299 3e-17 2.63523 0.00012 0.01143 0.00012


==> fig/data/24x48/tRHMC/fmax_j1518X.txt <==
t F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err
6 18.017 0.008 0.8224 0.0016 7.797 0.016 3.8 0.3
8 18.02 0.009 0.8234 0.0017 8.766 0.019 2.23 0.14
10 17.999 0.008 0.8246 0.0018 9.024 0.019 1.26 0.04
12 18.011 0.007 0.8239 0.0019 9.119 0.022 0.74 0.03


==> fig/data/24x48/tRHMC/iters_j1518X_cs.txt <==
ID t iter_SF iter_SF_err iter_F1 iter_F1_err iter_F2 iter_F2_err
0 0 25020 60 0 0 603000 4000
1 6 24500 90 7524.7 1.6 344000 2300
2 8 24750 150 16799 3 280400 2300
3 10 28770 60 44973 9 224700 1200
4 12 35280 110 119630 70 189000 1100


==> fig/data/24x48/tRHMC/pacc_j1518X_cs.txt <==
ID  Job      trunc  Acc    Acc_err
0   0.g35p1  0      0.647  0.039
1   2.g20p3  6      0.706  0.045
2   3.g16p2  8      0.686  0.046
3   4.g12p2  10     0.725  0.044
4   5.g10p1  12     0.657  0.047
# cs-tuned data (from j158X)


==> fig/data/24x48/tRHMC/rho_j1518X_cs.txt <==
ID  Job      trunc  steps      trajs
0   0.g35p1  0      35-480     148
1   2.g20p3  6      20-30-480  100
2   3.g16p2  8      16-25-480  100
3   4.g12p2  10     12-25-480  100
4   5.g10p1  12     10-25-480  100
# cs-tuned data (from j1581X)


==> fig/data/24x48/tRHMC/witers_j1518X_cs.txt <==
t iter_F1 iter_F1_err iter_F2 iter_F2_err iter_SF iter_SF_err iter_tot iter_tot_err
#0        0.0        0.0     932000      62000      38670       2420     971000      65000
6    10660.0      680.0     487000      34000      34700       2340     533000      37000
8    24490.0     1650.0     409000      31000      36100       2600     469000      35000
10    62000.0     3800.0     309900      20500      39680       2490     412000      27000
12   182100.0    13100.0     287700      22300      53700       4000     523000      39000


==> fig/data/2PFRHMC/2pfrhmc_corr.txt <==
x q10 q16 q20
9.999999999999999547e-08 3.023829913492989598e-03 4.347809612544654978e-03 5.667157373627455287e-03
7.014127855711423803e-03 7.407537629265671386e-01 9.853958047556108379e-01 1.155353918284090620e+00
1.402815571142284647e-02 9.695774217955784868e-01 1.194963018106213415e+00 1.266304014235182240e+00
2.104218356713426913e-02 1.099867191562666546e+00 1.258777758061971230e+00 1.216906964626290444e+00
2.805621142284569353e-02 1.177320813117126663e+00 1.255431509514985056e+00 1.123626472293838496e+00
3.507023927855711792e-02 1.221424196317983268e+00 1.219012896057970252e+00 1.030720452055690073e+00
4.208426713426854232e-02 1.242987335319342801e+00 1.167721947919420300e+00 9.559229047688274639e-01
4.909829498997996672e-02 1.248838810925815279e+00 1.112070459768353947e+00 9.047744176328572641e-01
5.611232284569139112e-02 1.243629789856284695e+00 1.058252256095234767e+00 8.768443574770593552e-01
6.312635070140280857e-02 1.230681056433408305e+00 1.009828487718290813e+00 8.688748569481260509e-01
7.014037855711423297e-02 1.212436571826974951e+00 9.686805816694199489e-01 8.764875617758672854e-01
7.715440641282565737e-02 1.190730226777968026e+00 9.355948708443398987e-01 8.951306566992865976e-01
8.416843426853708177e-02 1.166954180864789414e+00 9.106416342602605685e-01 9.205929204292724322e-01
9.118246212424850616e-02 1.142171069541491057e+00 8.934301602346909066e-01 9.492603055532397027e-01
9.819648997995993056e-02 1.117192115566555399e+00 8.832845524984225261e-01 9.782166791837428876e-01
1.052105178356713550e-01 1.092633442140199085e+00 8.793665681311902960e-01 1.005250718860499992e+00
1.122245456913827794e-01 1.068957844709479410e+00 8.807618446728734396e-01 1.028808080424727045e+00
1.192385735470942038e-01 1.046506508872006247e+00 8.865401772325304242e-01 1.047913996745096110e+00
1.262526014028056143e-01 1.025523561760472768e+00 8.957970627656566265e-01 1.062082586265976625e+00
1.332666292585170387e-01 1.006175379542693760e+00 9.076815517184090298e-01 1.071223325701145868e+00
1.402806571142284631e-01 9.885659701146664036e-01 9.214140171823355097e-01 1.075551239728276709e+00
1.472946849699398875e-01 9.727493600972066945e-01 9.362964807238902676e-01 1.075504714540818085e+00
1.543087128256513119e-01 9.587396560079332053e-01 9.517174557166475646e-01 1.071673039656882320e+00
1.613227406813627363e-01 9.465192727215587798e-01 9.671527833424615750e-01 1.064734559380541512e+00
1.683367685370741607e-01 9.360456990382479692e-01 9.821635813250072511e-01 1.055405496832723555e+00
1.753507963927855851e-01 9.272570823956693964e-01 9.963921611259130007e-01 1.044398980431083368e+00
1.823648242484970095e-01 9.200768510818931878e-01 1.009556569571559148e+00 1.032393472174819138e+00
1.893788521042084338e-01 9.144175453213426730e-01 1.021444258000929306e+00 1.020009610272204714e+00
1.963928799599198582e-01 9.101839933935403915e-01 1.031905263815722451e+00 1.007794393230378782e+00
2.034069078156312826e-01 9.072759421739318153e-01 1.040845197158274171e+00 9.962116177556620267e-01
2.104209356713427070e-01 9.055902308629915076e-01 1.048218253147498169e+00 9.856375161770783988e-01
2.174349635270541314e-01 9.050225805875256047e-01 1.054020413137679579e+00 9.763606040716985568e-01
2.244489913827655558e-01 9.054690598744591368e-01 1.058282953461532783e+00 9.685848331966215863e-01
2.314630192384769802e-01 9.068272758890637553e-01 1.061066344536963024e+00 9.624352398407868270e-01
2.384770470941884046e-01 9.089973331953209446e-01 1.062454595114251443e+00 9.579653778666823438e-01
2.454910749498998290e-01 9.118825951913958061e-01 1.062550074314017712e+00 9.551659244246063496e-01
2.525051028056112257e-01 9.153902779656333255e-01 1.061468826780608943e+00 9.539739413890280240e-01
2.595191306613226501e-01 9.194319018569480084e-01 1.059336382821651990e+00 9.542823648386172808e-01
2.665331585170340745e-01 9.239236222961451084e-01 1.056284055082090001e+00 9.559493770232972976e-01
2.735471863727454989e-01 9.287864584038140192e-01 1.052445705515537400e+00 9.588073894744360004e-01
2.805612142284569233e-01 9.339464352110459222e-01 1.047954960686354742e+00 9.626714319027803723e-01
2.875752420841683477e-01 9.393346531611658223e-01 1.042942849371396141e+00 9.673467993037464518e-01
2.945892699398797721e-01 9.448872966726958866e-01 1.037535833711172639e+00 9.726358594964353843e-01
3.016032977955911965e-01 9.505455919390382036e-01 1.031854203523814739e+00 9.783439655701005044e-01
3.086173256513026208e-01 9.562557227633216028e-01 1.026010802625527463e+00 9.842844529174803458e-01
3.156313535070140452e-01 9.619687120406295033e-01 1.020110055919904335e+00 9.902827292826186234e-01
3.226453813627254696e-01 9.676402754744302115e-01 1.014247266477886988e+00 9.961794891602572255e-01
3.296594092184368940e-01 9.732306532249057618e-01 1.008508152708342376e+00 1.001833101582847441e+00
3.366734370741483184e-01 9.787044244137953486e-01 1.002968596915143396e+00 1.007121233439788766e+00
3.436874649298597428e-01 9.840303087365449564e-01 9.976945779668019432e-01 1.011941779589784263e+00
3.507014927855711672e-01 9.891809588440387824e-01 9.927422624002375517e-01 1.016213176718274491e+00
3.577155206412825916e-01 9.941327466412388514e-01 9.881582299845592665e-01 1.019874180687109666e+00
3.647295484969940160e-01 9.988655461988448225e-01 9.839798115373968868e-01 1.022883187510909231e+00
3.717435763527054404e-01 1.003362515578239078e+00 9.802355185776058244e-01 1.025217176518149254e+00
3.787576042084168648e-01 1.007609879522427088e+00 9.769455461836417109e-01 1.026870351115024782e+00
3.857716320641282892e-01 1.011596714660329077e+00 9.741223321821375070e-01 1.027852548222839113e+00
3.927856599198397136e-01 1.015314738603484201e+00 9.717711574971283905e-01 1.028187482219091953e+00
3.997996877755511380e-01 1.018758104078450133e+00 9.698907741319909848e-01 1.027910883352024518e+00
4.068137156312625624e-01 1.021923199031094631e+00 9.684740488223828603e-01 1.027068584353545422e+00
4.138277434869739868e-01 1.024808453457229263e+00 9.675086118811315750e-01 1.025714602546239806e+00
4.208417713426854112e-01 1.027414153554663034e+00 9.669775021495345957e-01 1.023909258293813629e+00
4.278557991983968356e-01 1.029742263652243750e+00 9.668598002705265371e-01 1.021717364318512233e+00
4.348698270541082600e-01 1.031796256249554400e+00 9.671312437059363942e-01 1.019206514314486167e+00
4.418838549098196844e-01 1.033580950394667575e+00 9.677648180324739391e-01 1.016445493509477771e+00
4.488978827655311088e-01 1.035102358535004763e+00 9.687313200701029858e-01 1.013502828434005520e+00
4.559119106212425332e-01 1.036367541896385358e+00 9.699998893241069675e-01 1.010445488194162911e+00
4.629259384769539576e-01 1.037384474376360943e+00 9.715385050611317075e-01 1.007337745041769539e+00
4.699399663326653820e-01 1.038161914878825920e+00 9.733144470932179049e-01 1.004240198010543317e+00
4.769539941883768064e-01 1.038709287966461225e+00 9.752947190160461410e-01 1.001208959843996826e+00
4.839680220440882308e-01 1.039036572664962188e+00 9.774464332425459867e-01 9.982950043749162505e-01
4.909820498997996552e-01 1.039154199217324548e+00 9.797371576949972516e-01 9.955436689144681051e-01
4.979960777555110796e-01 1.039072953556916534e+00 9.821352244723443592e-01 9.929943040515991637e-01
5.050101056112223930e-01 1.038803889244066081e+00 9.846100011992696688e-01 9.906800615259574450e-01
5.120241334669338729e-01 1.038358246591686962e+00 9.871321260942199638e-01 9.886278094915545989e-01
5.190381613226452417e-01 1.037747378690645039e+00 9.896737080696992317e-01 9.868581635029515242e-01
5.260521891783567217e-01 1.036982684034516877e+00 9.922084934041617288e-01 9.853856208980240616e-01
5.330662170340680905e-01 1.036075545435744649e+00 9.947120007052113744e-01 9.842187858879077877e-01
5.400802448897795704e-01 1.035037274920506789e+00 9.971616260227557094e-01 9.833606725617455302e-01
5.470942727454909393e-01 1.033879064287541283e+00 9.995367200723405121e-01 9.828090731381675660e-01
5.541083006012024192e-01 1.032611941016369883e+00 1.001818639597035432e+00 9.825569791146865350e-01
5.611223284569137881e-01 1.031246729212568880e+00 1.003990774934609975e+00 9.825930434494327681e-01
5.681363563126252680e-01 1.029794015281634278e+00 1.006038555868868256e+00 9.829020725275636750e-01
5.751503841683366369e-01 1.028264118028409335e+00 1.007949437833155493e+00 9.834655373898371078e-01
5.821644120240481168e-01 1.026667062885677772e+00 1.009712870503294502e+00 9.842620945078344175e-01
5.891784398797594857e-01 1.025012559983285332e+00 1.011320250769436990e+00 9.852681072559665854e-01
5.961924677354709656e-01 1.023309985777764330e+00 1.012764862014124079e+00 9.864581601336842587e-01
6.032064955911823345e-01 1.021568367971810387e+00 1.014041801549759869e+00 9.878055587134689786e-01
6.102205234468938144e-01 1.019796373462914074e+00 1.015147897984870262e+00 9.892828092146803698e-01
6.172345513026051833e-01 1.018002299070891015e+00 1.016081620197071045e+00 9.908620725157577525e-01
6.242485791583166632e-01 1.016194064804815778e+00 1.016842979493397747e+00 9.925155883053120576e-01
6.312626070140280321e-01 1.014379209440915863e+00 1.017433426437265975e+00 9.942160659259765554e-01
6.382766348697395120e-01 1.012564888194158907e+00 1.017855743717336114e+00 9.959370392750290790e-01
6.452906627254508809e-01 1.010757872277536107e+00 1.018113936328247426e+00 9.976531838860124290e-01
6.523046905811623608e-01 1.008964550154328732e+00 1.018213120227814850e+00 9.993405950207568944e-01
6.593187184368737297e-01 1.007190930299833198e+00 1.018159410530785181e+00 1.000977026247663604e+00
6.663327462925852096e-01 1.005442645300155036e+00 1.017959810196649606e+00 1.002542088567495382e+00
6.733467741482965785e-01 1.003724957126570949e+00 1.017622100068919178e+00 1.004017410671091293e+00
6.803608020040080584e-01 1.002042763434732198e+00 1.017154731026500336e+00 1.005386761374220672e+00
6.873748298597194273e-01 1.000400604748415967e+00 1.016566718914759360e+00 1.006636135674031207e+00
6.943888577154309072e-01 9.988026723977656562e-01 1.015867542835066972e+00 1.007753806210749836e+00
7.014028855711422761e-01 9.972528170918449897e-01 1.015067047287362190e+00 1.008730342199697150e+00
7.084169134268537560e-01 9.957545580149033126e-01 1.014175348580854008e+00 1.009558598124978834e+00
7.154309412825651249e-01 9.943110923449672844e-01 1.013202745853537534e+00 1.010233674660647951e+00
7.224449691382766048e-01 9.929253051022427501e-01 1.012159636971911691e+00 1.010752854411117285e+00
7.294589969939879737e-01 9.915997792432899027e-01 1.011056439518118744e+00 1.011115515143901078e+00
7.364730248496994536e-01 9.903368059250434730e-01 1.009903517012764151e+00 1.011323023228310580e+00
7.434870527054108225e-01 9.891383948704627338e-01 1.008711110467792604e+00 1.011378609997360067e+00
7.505010805611223024e-01 9.880062847749190302e-01 1.007489275314947141e+00 1.011287233720981060e+00
7.575151084168336713e-01 9.869419536993486730e-01 1.006247823711369671e+00 1.011055429820500340e+00
7.645291362725451512e-01 9.859466294027533495e-01 1.004996272184670580e+00 1.010691151871138338e+00
7.715431641282565201e-01 9.850212995727420928e-01 1.003743794545070234e+00 1.010203605834692597e+00
7.785571919839680000e-01 9.841667219185925575e-01 1.002499179961877651e+00 1.009603079842137152e+00
7.855712198396793688e-01 9.833834340966713938e-01 1.001270796075272251e+00 1.008900771708964861e+00
7.925852476953908488e-01 9.826717634430336412e-01 1.000066556991973998e+00 1.008108616217802789e+00
7.995992755511022176e-01 9.820318364926915455e-01 9.988938959946168650e-01 1.007239114046132311e+00
8.066133034068136975e-01 9.814635882692671620e-01 9.977597427792098683e-01 1.006305164054399626e+00
8.136273312625250664e-01 9.809667713327020477e-01 9.966705050227981921e-01 1.005319900483936379e+00
8.206413591182365463e-01 9.805409645762589443e-01 9.956320540739808100e-01 1.004296536447008670e+00
8.276553869739479152e-01 9.801855817673197357e-01 9.946497145521177030e-01 1.003248214924966408e+00
8.346694148296593951e-01 9.798998798294042967e-01 9.937282576365742415e-01 1.002187868326515519e+00
8.416834426853707640e-01 9.796829668655018253e-01 9.928718978249829741e-01 1.001128087498083241e+00
8.486974705410822439e-01 9.795338099251149622e-01 9.920842929390133458e-01 1.000081000923307428e+00
8.557114983967936128e-01 9.794512425195116556e-01 9.913685471572974972e-01 9.990581646998841769e-01
8.627255262525050927e-01 9.794339718914626403e-01 9.907272168577555549e-01 9.980704637402308954e-01
8.697395541082164616e-01 9.794805860472974857e-01 9.901623190553896503e-01 9.971280245082532190e-01
8.767535819639279415e-01 9.795895605604166834e-01 9.896753422264760180e-01 9.962401394785316278e-01
8.837676098196393104e-01 9.797592651564845934e-01 9.892672593158142735e-01 9.954152033867247340e-01
8.907816376753507903e-01 9.799879700913872727e-01 9.889385427300945164e-01 9.946606612312034468e-01
8.977956655310621592e-01 9.802738523337176657e-01 9.886891811274011177e-01 9.939829678859364304e-01
9.048096933867735281e-01 9.806150015640323625e-01 9.885186978202222807e-01 9.933875590934710953e-01
9.118237212424850080e-01 9.810094260034221136e-01 9.884261706169392703e-01 9.928788335243660113e-01
9.188377490981963769e-01 9.814550580840988303e-01 9.884102529345525356e-01 9.924601455155115382e-01
9.258517769539078568e-01 9.819497599746954686e-01 9.884691960232201424e-01 9.921338080341347565e-01
9.328658048096192257e-01 9.824913289728274268e-01 9.886008721509751407e-01 9.919011053567244884e-01
9.398798326653307056e-01 9.830775027772212793e-01 9.888027986046700191e-01 9.917623149022418705e-01
9.468938605210420745e-01 9.837059646513203193e-01 9.890721623706886234e-01 9.917167376165085813e-01
9.539078883767535544e-01 9.843743484898149765e-01 9.894058453662386565e-01 9.917627362692240656e-01
9.609219162324649233e-01 9.850802437989648608e-01 9.898004500990308374e-01 9.918977809962618020e-01
9.679359440881764032e-01 9.858212006009470230e-01 9.902523256398361173e-01 9.921185013973828903e-01
9.749499719438877721e-01 9.865947342717292790e-01 9.907575937987529446e-01 9.924207444828895275e-01
9.819639997995992520e-01 9.873983303212058305e-01 9.913121754020283172e-01 9.927996377516963289e-01
9.889780276553106209e-01 9.882294491234980827e-01 9.919118165719155167e-01 9.932496566774057234e-01
9.959920555110221008e-01 9.890855306044495920e-01 9.925521149173225366e-01 9.937646958779471351e-01
1.003006083366733581e+00 9.899639988924576750e-01 9.932285455479562541e-01 9.943381432478496373e-01
1.010020111222444950e+00 9.908622669378391867e-01 9.939364868292289712e-01 9.949629563399098320e-01
1.017034139078156540e+00 9.917777411050052727e-01 9.946712457994749679e-01 9.956317402946569528e-01
1.024048166933867909e+00 9.927078257407569994e-01 9.954280831749580116e-01 9.963368266312989663e-01
1.031062194789579278e+00 9.936499277210639747e-01 9.962022378718334847e-01 9.970703522324936285e-01
1.038076222645290647e+00 9.946014609777485971e-01 9.969889509776367342e-01 9.978243378771249894e-01
1.045090250501002238e+00 9.955598510055461148e-01 9.977834891080490376e-01 9.985907656999966076e-01
1.052104278356713607e+00 9.965225393491142780e-01 9.985811670876937329e-01 9.993616549848099995e-01
1.059118306212424976e+00 9.974869880686463297e-01 9.993773698965279229e-01 1.000129135726756768e+00
1.066132334068136345e+00 9.984506841818896472e-01 1.000167573826093115e+00 1.000885519433308168e+00
1.073146361923847936e+00 9.994111440795223622e-01 1.000947366792480864e+00 1.001623366666183346e+00
1.080160389779559305e+00 1.000365917910052360e+00 1.001712467755392133e+00 1.002335550863790337e+00
1.087174417635270673e+00 1.001312593929629235e+00 1.002458745195162093e+00 1.003015318021511337e+00
1.094188445490982042e+00 1.002248802811448902e+00 1.003182234602098211e+00 1.003656341846856481e+00
1.101202473346693633e+00 1.003172221908761763e+00 1.003879154934997464e+00 1.004252774047539543e+00
1.108216501202405002e+00 1.004080579464869727e+00 1.004545924008245716e+00 1.004799289452771305e+00
1.115230529058116371e+00 1.004971658762930486e+00 1.005179172769551599e+00 1.005291125711322842e+00
1.122244556913827740e+00 1.005843302207871215e+00 1.005775758433068656e+00 1.005724117353962166e+00
1.129258584769539331e+00 1.006693415332250430e+00 1.006332776435516996e+00 1.006094724052559064e+00
1.136272612625250700e+00 1.007519970717513536e+00 1.006847571185874424e+00 1.006400052953228430e+00
1.143286640480962069e+00 1.008321011821728064e+00 1.007317745582322344e+00 1.006637875006137106e+00
1.150300668336673438e+00 1.009094656704607962e+00 1.007741169273405513e+00 1.006806635259832161e+00
1.157314696192385028e+00 1.009839101640408687e+00 1.008115985643789347e+00 1.006905457132888593e+00
1.164328724048096397e+00 1.010552624609097894e+00 1.008440617508610915e+00 1.006934140720118220e+00
1.171342751903807766e+00 1.011233588656112348e+00 1.008713771504165191e+00 1.006893155234259485e+00
1.178356779759519135e+00 1.011880445110946214e+00 1.008934441166626117e+00 1.006783625726750842e+00
1.185370807615230726e+00 1.012491736654832719e+00 1.009101908694570948e+00 1.006607314272610854e+00
1.192384835470942095e+00 1.013066100227852040e+00 1.009215745395343200e+00 1.006366595844386369e+00
1.199398863326653464e+00 1.013602269765909059e+00 1.009275810819668218e+00 1.006064429138274985e+00
1.206412891182364833e+00 1.014099078758210259e+00 1.009282250593449559e+00 1.005704322651709282e+00
1.213426919038076424e+00 1.014555462616099080e+00 1.009235492960313563e+00 1.005290296345603629e+00
1.220440946893787793e+00 1.014970460844396571e+00 1.009136244053191023e+00 1.004826839255898552e+00
1.227454974749499161e+00 1.015343219006717757e+00 1.008985481918012184e+00 1.004318863447772880e+00
1.234469002605210530e+00 1.015672990476632398e+00 1.008784449317457588e+00 1.003771654731703711e+00
1.241483030460922121e+00 1.015959137966953030e+00 1.008534645347566316e+00 1.003190820583250709e+00
1.248497058316633490e+00 1.016201134829919583e+00 1.008237815904889256e+00 1.002582235727827120e+00
1.255511086172344859e+00 1.016398566121551994e+00 1.007895943046720699e+00 1.001951985867656214e+00
1.262525114028056228e+00 1.016551129424009714e+00 1.007511233291736419e+00 1.001306310040431580e+00
1.269539141883767819e+00 1.016658635420374379e+00 1.007086104913082147e+00 1.000651542107803271e+00
1.276553169739479188e+00 1.016721008216908251e+00 1.006623174280549593e+00 9.999940518765962905e-01
1.283567197595190557e+00 1.016738285408488318e+00 1.006125241312935792e+00 9.993401863565697374e-01
1.290581225450901925e+00 1.016710617883609391e+00 1.005595274105973047e+00 9.986962116555120339e-01
1.297595253306613516e+00 1.016638269366043401e+00 1.005036392805284118e+00 9.980682560055159636e-01
1.304609281162324885e+00 1.016521615690997082e+00 1.004451852797679345e+00 9.974622544034286165e-01
1.311623309018036254e+00 1.016361143814336065e+00 1.003845027297701753e+00 9.968838953337686437e-01
1.318637336873747623e+00 1.016157450554233677e+00 1.003219389409629514e+00 9.963385700239194565e-01
1.325651364729459214e+00 1.015911241065373005e+00 1.002578493748138788e+00 9.958313246592955803e-01
1.332665392585170583e+00 1.015623327046619950e+00 1.001925957703482029e+00 9.953668159605291166e-01
1.339679420440881952e+00 1.015294624683893421e+00 1.001265442439327913e+00 9.949492704957751954e-01
1.346693448296593321e+00 1.014926152330759113e+00 1.000600633713333742e+00 9.945824480691527469e-01
1.353707476152304690e+00 1.014519027930071537e+00 9.999352226119994080e-01 9.942696094913660021e-01
1.360721504008016280e+00 1.014074466180803435e+00 9.992728862924767919e-01 9.940134890009788560e-01
1.367735531863727649e+00 1.013593775454991075e+00 9.986172688246330864e-01 9.938162715648850565e-01
1.374749559719439018e+00 1.013078354470520859e+00 9.979719622268922175e-01 9.936795752445899410e-01
1.381763587575150387e+00 1.012529688726261590e+00 9.973404877891112186e-01 9.936044387712849035e-01
1.388777615430861978e+00 1.011949346706815245e+00 9.967262777750530711e-01 9.935913144277491726e-01
1.395791643286573347e+00 1.011338975864904732e+00 9.961326575958046048e-01 9.936400662891609059e-01
1.402805671142284716e+00 1.010700298390166729e+00 9.955628285438551384e-01 9.937499738283979145e-01
1.409819698997996085e+00 1.010035106773807589e+00 9.950198511754041464e-01 9.939197408446712734e-01
1.416833726853707676e+00 1.009345259179291299e+00 9.945066294258720907e-01 9.941475096278024060e-01
1.423847754709419045e+00 1.008632674629871939e+00 9.940258955405307795e-01 9.944308802245201973e-01
1.430861782565130413e+00 1.007899328024432606e+00 9.935801958986563154e-01 9.947669346281863278e-01
1.437875810420841782e+00 1.007147244993691348e+00 9.931718778056497499e-01 9.951522656697907587e-01
1.444889838276553373e+00 1.006378496609397599e+00 9.928030773231926176e-01 9.955830103462302016e-01
1.451903866132264742e+00 1.005595193959700984e+00 9.924757082027210187e-01 9.960548872822249100e-01
1.458917893987976111e+00 1.004799482604348926e+00 9.921914519823162859e-01 9.965632379850255518e-01
1.465931921843687480e+00 1.003993536923858176e+00 9.919517493015753695e-01 9.971030715167333858e-01
1.472945949699399071e+00 1.003179554377201077e+00 9.917577924831340042e-01 9.976691121778527016e-01
1.479959977555110440e+00 1.002359749682959711e+00 9.916105194233233444e-01 9.982558497679638876e-01
1.486974005410821809e+00 1.001536348939211729e+00 9.915106088279556085e-01 9.988575919653813751e-01
1.493988033266533177e+00 1.000711583697726281e+00 9.914584768224978806e-01 9.994685183475767731e-01
1.501002061122244768e+00 9.998876850082923928e-01 9.914542749589463355e-01 1.000082735558265767e+00
1.508016088977956137e+00 9.990668774492041937e-01 9.914978896345666426e-01 1.000694333115453860e+00
1.515030116833667506e+00 9.982513731600942686e-01 9.915889429303798019e-01 1.001297439347630158e+00
1.522044144689378875e+00 9.974433658934055424e-01 9.917267948698824664e-01 1.001886276942742571e+00
1.529058172545090466e+00 9.966450251008687200e-01 9.919105470910115629e-01 1.002455217596640802e+00
1.536072200400801835e+00 9.958584900713565169e-01 9.921390479168684662e-01 1.002998835254357735e+00
1.543086228256513204e+00 9.950858641364563884e-01 9.924108988032251943e-01 1.003511957448895764e+00
1.550100256112224573e+00 9.943292089600234140e-01 9.927244621333788377e-01 1.003989714257999655e+00
1.557114283967936164e+00 9.935905389278413269e-01 9.930778703235894067e-01 1.004427584419665509e+00
1.564128311823647532e+00 9.928718156533441475e-01 9.934690361950854198e-01 1.004821438171653813e+00
1.571142339679358901e+00 9.921749426151171836e-01 9.938956645615889540e-01 1.005167576408904972e+00
1.578156367535070270e+00 9.915017599416334759e-01 9.943552649744655803e-01 1.005462765785250401e+00
1.585170395390781861e+00 9.908540393583461503e-01 9.948451655610064392e-01 1.005704269421878960e+00
1.592184423246493230e+00 9.902334793119003109e-01 9.953625278850632974e-01 1.005889872924423445e+00
1.599198451102204599e+00 9.896417002858121093e-01 9.959043627532762066e-01 1.006017905452881056e+00
1.606212478957915968e+00 9.890802403214977723e-01 9.964675468845153317e-01 1.006087255633538735e+00
1.613226506813627559e+00 9.885505507580498730e-01 9.970488403549654377e-01 1.006097382149264252e+00
1.620240534669338928e+00 9.880539922035939115e-01 9.976449047264701608e-01 1.006048318893498106e+00
1.627254562525050297e+00 9.875918307504980564e-01 9.982523217614579503e-01 1.005940674623657216e+00
1.634268590380761665e+00 9.871652344460640771e-01 9.988676126239071085e-01 1.005775627100919722e+00
1.641282618236473256e+00 9.867752700296839041e-01 9.994872574625160988e-01 1.005554911755121017e+00
1.648296646092184625e+00 9.864228999467357095e-01 1.000107715269434427e+00 1.005280804965200003e+00
1.655310673947895994e+00 9.861089796487774173e-01 1.000725443905711387e+00 1.004956102096892456e+00
1.662324701803607363e+00 9.858342551888121807e-01 1.001336920182948509e+00 1.004584090489615500e+00
1.669338729659318954e+00 9.855993611196334214e-01 1.001938659889610062e+00 1.004168517633344360e+00
1.676352757515030323e+00 9.854048187024084804e-01 1.002527237649976755e+00 1.003713554823188359e+00
1.683366785370741692e+00 9.852510344318341495e-01 1.003099306503897781e+00 1.003223756623953911e+00
1.690380813226453061e+00 9.851382988833098375e-01 1.003651617096272153e+00 1.002704016518751517e+00
1.697394841082164652e+00 9.850667858866979376e-01 1.004181036366597946e+00 1.002159519154272482e+00
1.704408868937876020e+00 9.850365520303119293e-01 1.004684565630930004e+00 1.001595689630324415e+00
1.711422896793587389e+00 9.850475364978591442e-01 1.005159357951243226e+00 1.001018140312223137e+00
1.718436924649298758e+00 9.850995612401191037e-01 1.005602734690417055e+00 1.000432615671351000e+00
1.725450952505010349e+00 9.851923314821795508e-01 1.006012201154908636e+00 9.998449356813292610e-01
1.732464980360721718e+00 9.853254365661018310e-01 1.006385461231587453e+00 9.992609383145423241e-01
1.739479008216433087e+00 9.854983511279074015e-01 1.006720430930186039e+00 9.986864216960035234e-01
1.746493036072144456e+00 9.857104366068181189e-01 1.007015250748346302e+00 9.981270864785818375e-01
1.753507063927856047e+00 9.859609430837020794e-01 1.007268296782265704e+00 9.975884790052962359e-01
1.760521091783567416e+00 9.862490114447123313e-01 1.007478190512478777e+00 9.970759358206737755e-01
1.767535119639278784e+00 9.865736758651432181e-01 1.007643807201291875e+00 9.965945300840034493e-01
1.774549147494990153e+00 9.869338666075671007e-01 1.007764282845793780e+00 9.961490204227725354e-01
1.781563175350701744e+00 9.873284131273768471e-01 1.007839019638151035e+00 9.957438027446651185e-01
1.788577203206413113e+00 9.877560474779141231e-01 1.007867689893055196e+00 9.953828655014276272e-01
1.795591231062124482e+00 9.882154080064655677e-01 1.007850238410619825e+00 9.950697488677939795e-01
1.802605258917835851e+00 9.887050433314955589e-01 1.007786883251754473e+00 9.948075082637617417e-01
1.809619286773547220e+00 9.892234165906157450e-01 1.007678114911963796e+00 9.945986826091055555e-01
1.816633314629258811e+00 9.897689099479402008e-01 1.007524693888620426e+00 9.944452676554103032e-01
1.823647342484970180e+00 9.903398293486499471e-01 1.007327646645993280e+00 9.943486946934989579e-01
1.830661370340681549e+00 9.909344095077936565e-01 1.007088259991594015e+00 9.943098148832956173e-01
1.837675398196392917e+00 9.915508191195944176e-01 1.006808073886727106e+00 9.943288893993825761e-01
1.844689426052104508e+00 9.921871662727941299e-01 1.006488872723402705e+00 9.944055855292525115e-01
1.851703453907815877e+00 9.928415040568874250e-01 1.006132675108976526e+00 9.945389788030167821e-01
1.858717481763527246e+00 9.935118363434362054e-01 1.005741722208923772e+00 9.947275611736990930e-01
1.865731509619238615e+00 9.941961237260481532e-01 1.005318464707035009e+00 9.949692552067214146e-01
1.872745537474950206e+00 9.948922896020377937e-01 1.004865548450934121e+00 9.952614341763993400e-01
1.879759565330661575e+00 9.955982263782622299e-01 1.004385798859143586e+00 9.956009479067885470e-01
1.886773593186372944e+00 9.963118017831553708e-01 1.003882204173907500e+00 9.959841541346393656e-01
1.893787621042084313e+00 9.970308652665579308e-01 1.003357897651555142e+00 9.964069551141547798e-01
1.900801648897795904e+00 9.977532544685645544e-01 1.002816138789328182e+00 9.968648391272662002e-01
1.907815676753507272e+00 9.984768017382962269e-01 1.002260293694235749e+00 9.973529265098605157e-01
1.914829704609218641e+00 9.991993406832322400e-01 1.001693814705603369e+00 9.978660197543365307e-01
1.921843732464930010e+00 9.999187127295302568e-01 1.001120219388508925e+00 9.983986572026303241e-01
1.928857760320641601e+00 1.000632773673609366e+00 1.000543069020206843e+00 9.989451698019017334e-01
1.935871788176352970e+00 1.001339400205172536e+00 9.999659466958836784e-01 9.994997403579272133e-01
1.942885816032064339e+00 1.002036496381809139e+00 9.993924351836551701e-01 1.000056464689341063e+00
1.949899843887775708e+00 1.002722000035340066e+00 9.988260946615443725e-01 1.000609414059598024e+00
1.956913871743487299e+00 1.003393889090150148e+00 9.982704404712793300e-01 1.001152698243263250e+00
1.963927899599198668e+00 1.004050187773898095e+00 9.977289210250636087e-01 1.001680528569262041e+00
1.970941927454910036e+00 1.004688972701188954e+00 9.972048960020006847e-01 1.002187280276300552e+00
1.977955955310621405e+00 1.005308378811068604e+00 9.967016149705871797e-01 1.002667553514953402e+00
1.984969983166332996e+00 1.005906605139517795e+00 9.962221965725928108e-01 1.003116232337085023e+00
1.991984011022044365e+00 1.006481920408505815e+00 9.957696084017360061e-01 1.003528541026303067e+00
1.998998038877755734e+00 1.007032668413622822e+00 9.953466477078376506e-01 1.003900097143114234e+00
2.006012066733466881e+00 1.007557273192785319e+00 9.949559230535646170e-01 1.004226960685191683e+00
2.013026094589178250e+00 1.008054243959112029e+00 9.945998370465397587e-01 1.004505678796616674e+00
2.020040122444889619e+00 1.008522179781641492e+00 9.942805702643964239e-01 1.004733325499786778e+00
2.027054150300601432e+00 1.008959773998276521e+00 9.940000664844435008e-01 1.004907535969741250e+00
2.034068178156312801e+00 1.009365818346047439e+00 9.937600193228789403e-01 1.005026534922431214e+00
2.041082206012024169e+00 1.009739206794582511e+00 9.935618603810772997e-01 1.005089158745659850e+00
2.048096233867735538e+00 1.010078939069493087e+00 9.934067489883164903e-01 1.005094871063471951e+00
2.055110261723446907e+00 1.010384123853286020e+00 9.932955636215398121e-01 1.005043771491157090e+00
2.062124289579158276e+00 1.010653981652329669e+00 9.932288950733104693e-01 1.004936597408153887e+00
2.069138317434869645e+00 1.010887847319374977e+00 9.932070414291216398e-01 1.004774718649312115e+00
2.076152345290581014e+00 1.011085172222172091e+00 9.932300049047214641e-01 1.004560125090534495e+00
2.083166373146292827e+00 1.011245526049747712e+00 9.932974905830954659e-01 1.004295407181970301e+00
2.090180401002004196e+00 1.011368598249031470e+00 9.934089070793482579e-01 1.003983729559947413e+00
2.097194428857715565e+00 1.011454199085628280e+00 9.935633691499765607e-01 1.003628797946881646e+00
2.104208456713426934e+00 1.011502260323700719e+00 9.937597022509528921e-01 1.003234819625645091e+00
2.111222484569138302e+00 1.011512835521103826e+00 9.939964490367791949e-01 1.002806457850499156e+00
2.118236512424849671e+00 1.011486099937125127e+00 9.942718777802465047e-01 1.002348780629862990e+00
2.125250540280561040e+00 1.011422350051410346e+00 9.945839926801274267e-01 1.001867204386031274e+00
2.132264568136272409e+00 1.011322002693895383e+00 9.949305460115239752e-01 1.001367433062656298e+00
2.139278595991984222e+00 1.011185593786815495e+00 9.953090520611624914e-01 1.000855393311613550e+00
2.146292623847695591e+00 1.011013776701137123e+00 9.957168027776375219e-01 1.000337166445926185e+00
2.153306651703406960e+00 1.010807320231001949e+00 9.961508850545448546e-01 9.998189178940627420e-01
2.160320679559118329e+00 1.010567106191059494e+00 9.966081995527054094e-01 9.993068249324555952e-01
2.167334707414829698e+00 1.010294126642797163e+00 9.970854809562895715e-01 9.988070035068329355e-01
2.174348735270541066e+00 1.009989480757243818e+00 9.975793195467631547e-01 9.983254349784332904e-01
2.181362763126252435e+00 1.009654371322645794e+00 9.980861839681927083e-01 9.978678936478306838e-01
2.188376790981963804e+00 1.009290100906925280e+00 9.986024450476905789e-01 9.974398759165596928e-01
2.195390818837675617e+00 1.008898067685921385e+00 9.991244005257007288e-01 9.970465319446388808e-01
2.202404846693386986e+00 1.008479760949578363e+00 9.996483005425131907e-01 9.966926006502992985e-01
2.209418874549098355e+00 1.008036756299353076e+00 1.000170373719877714e+00 9.963823488764635972e-01
2.216432902404809724e+00 1.007570710551219939e+00 1.000686853669984444e+00 9.961195155169365600e-01
2.223446930260521093e+00 1.007083356359678605e+00 1.001194005758395900e+00 9.959072613537645058e-01
2.230460958116232462e+00 1.006576496579169477e+00 1.001688153942843718e+00 9.957481253061291060e-01
2.237474985971943831e+00 1.006051998380237178e+00 1.002165707506168291e+00 9.956439877306655362e-01
2.244489013827655199e+00 1.005511787138669844e+00 1.002623187499151358e+00 9.955960413436851786e-01
2.251503041683366568e+00 1.004957840116658563e+00 1.003057252707581615e+00 9.956047702579742253e-01
2.258517069539078381e+00 1.004392179955773567e+00 1.003464724957650045e+00 9.956699375411994790e-01
2.265531097394789750e+00 1.003816868002236573e+00 1.003842613574727149e+00 9.957905816102995411e-01
2.272545125250501119e+00 1.003233997485573958e+00 1.004188138812720732e+00 9.959650216773339171e-01
2.279559153106212488e+00 1.002645686572262385e+00 1.004498754074600431e+00 9.961908723580938929e-01
2.286573180961923857e+00 1.002054071316430095e+00 1.004772166749276385e+00 9.964650674463436664e-01
2.293587208817635226e+00 1.001461298530013089e+00 1.005006357495837888e+00 9.967838927449441666e-01
2.300601236673346595e+00 1.000869518595067786e+00 1.005199597813217327e+00 9.971430277315709301e-01
2.307615264529057963e+00 1.000280878241081473e+00 1.005350465741559063e+00 9.975375957223934220e-01
2.314629292384769776e+00 9.996975133102313782e-01 1.005457859550995314e+00 9.979622220833682666e-01
2.321643320240481145e+00 9.991215415335076289e-01 1.005521009284059186e+00 9.984110999269051323e-01
2.328657348096192514e+00 9.985550553405101448e-01 1.005539486029609852e+00 9.988780626230985282e-01
2.335671375951903883e+00 9.980001147255099792e-01 1.005513208818816562e+00 9.993566623507218472e-01
2.342685403807615252e+00 9.974587401920532725e-01 1.005442449047429632e+00 9.998402538152434404e-01
2.349699431663326621e+00 9.969329057979576802e-01 1.005327832343147376e+00 1.000322082170512994e+00
2.356713459519037990e+00 9.964245323220463080e-01 1.005170337812359094e+00 1.000795374098894630e+00
2.363727487374749359e+00 9.959354805733289240e-01 1.004971294616753719e+00 1.001253430932705246e+00
2.370741515230461172e+00 9.954675448626389977e-01 1.004732375847235293e+00 1.001689722639138136e+00
2.377755543086172541e+00 9.950224466558971192e-01 1.004455589680096628e+00 1.002097981442488850e+00
2.384769570941883909e+00 9.946018284272915011e-01 1.004143267818481844e+00 1.002472293822617821e+00
2.391783598797595278e+00 9.942072477296317601e-01 1.003798051240611278e+00 1.002807189607977545e+00
2.398797626653306647e+00 9.938401714980802382e-01 1.003422873295051865e+00 1.003097726876201801e+00
2.405811654509018016e+00 9.935019706022741870e-01 1.003020940202303812e+00 1.003339571385744700e+00
2.412825682364729385e+00 9.931939146606272306e-01 1.002595709041090632e+00 1.003529069289019970e+00
2.419839710220440754e+00 9.929171671292830181e-01 1.002150863316844998e+00 1.003663311921247248e+00
2.426853738076152567e+00 9.926727806768266271e-01 1.001690286228887228e+00 1.003740191520016367e+00
2.433867765931863936e+00 9.924616928544588434e-01 1.001218031771595740e+00 1.003758446808482585e+00
2.440881793787575305e+00 9.922847220698592929e-01 1.000738293823320468e+00 1.003717697469884929e+00
2.447895821643286673e+00 9.921425638715035689e-01 1.000255373394866476e+00 1.003618466652524521e+00
2.454909849498998042e+00 9.920357875486949251e-01 9.997736442268888579e-01 1.003462190771784890e+00
2.461923877354709411e+00 9.919648330510713041e-01 9.992975169424683779e-01 1.003251216018572700e+00
2.468937905210420780e+00 9.919300082298738719e-01 9.988314019773426589e-01 1.002988781140734753e+00
2.475951933066132149e+00 9.919314864018112798e-01 9.983796715256854082e-01 1.002678986234428971e+00
2.482965960921843962e+00 9.919693042349593259e-01 9.979466207538948419e-01 1.002326747464775236e+00
2.489979988777555331e+00 9.920433599547978654e-01 9.975364285484423776e-01 1.001937737827814034e+00
2.496994016633266700e+00 9.921534118672726832e-01 9.971531180764717783e-01 1.001518314267210830e+00
2.504008044488978069e+00 9.922990771946440525e-01 9.968005174493965725e-01 1.001075431667269644e+00
2.511022072344689438e+00 9.924798312188959359e-01 9.964822207901812279e-01 1.000616544456635948e+00
2.518036100200400806e+00 9.926950067267000799e-01 9.962015500143488467e-01 1.000149496772348989e+00
2.525050128056112175e+00 9.929437937493087452e-01 9.959615176428968653e-01 9.996824023491850397e-01
2.532064155911823544e+00 9.932252395903570230e-01 9.957647909722724400e-01 9.992235155119992829e-01
2.539078183767535357e+00 9.935382491344849631e-01 9.956136579323450198e-01 9.987810948564006530e-01
2.546092211623246726e+00 9.938815854298214125e-01 9.955099949678689608e-01 9.983632614026487495e-01
2.553106239478958095e+00 9.942538705379283526e-01 9.954552372822667028e-01 9.979778531963419130e-01
2.560120267334669464e+00 9.946535866456971409e-01 9.954503517847473892e-01 9.976322785042206487e-01
2.567134295190380833e+00 9.950790774349851375e-01 9.954958130826502272e-01 9.973333699110649153e-01
2.574148323046092202e+00 9.955285497075823109e-01 9.955915828606590745e-01 9.970872417611095218e-01
2.581162350901803570e+00 9.960000752653938028e-01 9.957370929870070775e-01 9.968991535013201899e-01
2.588176378757514939e+00 9.964915930485541695e-01 9.959312326840215057e-01 9.967733815708991196e-01
2.595190406613226752e+00 9.970009115376956554e-01 9.961723400963448105e-01 9.967131025381908982e-01
2.602204434468938121e+00 9.975257114307173323e-01 9.964581985847662526e-01 9.967202902092072714e-01
2.609218462324649490e+00 9.980635486092934716e-01 9.967860380668083220e-01 9.967956294178335064e-01
2.616232490180360859e+00 9.986118574160200989e-01 9.971525417168378702e-01 9.969384491527958359e-01
2.623246518036072228e+00 9.991679542696563221e-01 9.975538583284251359e-01 9.971466775771870017e-01
2.630260545891783597e+00 9.997290416533533008e-01 9.979856206296315868e-01 9.974168213489967849e-01
2.637274573747494966e+00 1.000292212519270807e+00 9.984429698277091925e-01 9.977439714522161607e-01
2.644288601603206335e+00 1.000854455162488277e+00 9.989205866428098046e-01 9.981218374938889415e-01
2.651302629458918148e+00 1.001412658627866437e+00 9.994127290704700739e-01 9.985428121095628606e-01
2.658316657314629516e+00 1.001963618725433713e+00 9.999132770890779565e-01 9.989980667442801554e-01
2.665330685170340885e+00 1.002504044743190548e+00 1.000415784500747751e+00 9.994776796353125325e-01
2.672344713026052254e+00 1.003030566960895431e+00 1.000913538060998587e+00 9.999707963130156640e-01
2.679358740881763623e+00 1.003539745084661261e+00 1.001399624013531886e+00 1.000465822354720036e+00
2.686372768737474992e+00 1.004028077740013236e+00 1.001867002099867676e+00 1.000950647471025468e+00
2.693386796593186361e+00 1.004492013180640519e+00 1.002308587058347911e+00 1.001412899272497548e+00
2.700400824448897730e+00 1.004927961391498092e+00 1.002717337561320088e+00 1.001840224256734802e+00
2.707414852304609099e+00 1.005332307788246338e+00 1.003086352461254327e+00 1.002220592671217547e+00
2.714428880160320912e+00 1.005701428740468861e+00 1.003408974123931596e+00 1.002542622948201068e+00
2.721442908016032280e+00 1.006031709173711430e+00 1.003678898517007090e+00 1.002795920377728578e+00
2.728456935871743649e+00 1.006319562535347378e+00 1.003890291592337558e+00 1.002971423590041322e+00
2.735470963727455018e+00 1.006561453441647380e+00 1.004037911346930212e+00 1.003061751268509827e+00
2.742484991583166387e+00 1.006753923358455038e+00 1.004117234766521483e+00 1.003061540322370826e+00
2.749499019438877756e+00 1.006893619705597986e+00 1.004124588643071414e+00 1.002967765533332001e+00
2.756513047294589125e+00 1.006977328815802375e+00 1.004057283007995016e+00 1.002780029476310064e+00
2.763527075150300494e+00 1.007002013222558778e+00 1.003913745631067389e+00 1.002500810334474579e+00
2.770541103006012307e+00 1.006964853798304915e+00 1.003693655694340992e+00 1.002135654124008735e+00
2.777555130861723676e+00 1.006863297314576577e+00 1.003398074354017178e+00 1.001693296867575800e+00
2.784569158717435045e+00 1.006695110049607544e+00 1.003029569442986713e+00 1.001185701473881196e+00
2.791583186573146413e+00 1.006458438126501598e+00 1.002592331034005690e+00 1.000627993577122954e+00
2.798597214428857782e+00 1.006151875326580347e+00 1.002092273968096636e+00 1.000038280466914564e+00
2.805611242284569151e+00 1.005774539188207362e+00 1.001537122743954233e+00 9.994373376225138550e-01
2.812625270140280520e+00 1.005326156271373561e+00 1.000936473349606892e+00 9.988481484083410189e-01
2.819639297995991889e+00 1.004807157542876084e+00 1.000301825683877377e+00 9.982952843769430373e-01
2.826653325851703702e+00 1.004218784916222074e+00 9.996465791473249096e-01 9.978041165851920802e-01
2.833667353707415071e+00 1.003563210064695843e+00 9.989859827639814283e-01 9.973998526289161726e-01
2.840681381563126440e+00 1.002843666715554027e+00 9.983370298080778138e-01 9.971064000620203371e-01
2.847695409418837809e+00 1.002064597728284712e+00 9.977182853342126956e-01 9.969450648711526419e-01
2.854709437274549177e+00 1.001231818360591275e+00 9.971496332231810644e-01 9.969331041795580495e-01
2.861723465130260546e+00 1.000352697232438137e+00 9.966519273349168095e-01 9.970821658892011774e-01
2.868737492985971915e+00 9.994363566114170538e-01 9.962465290784687788e-01 9.973966651682287798e-01
2.875751520841683284e+00 9.984938937621328225e-01 9.959547111379446482e-01 9.978721692898342432e-01
2.882765548697395097e+00 9.975386252285766142e-01 9.957969042015392125e-01 9.984938891916710357e-01
2.889779576553106466e+00 9.965863560517813635e-01 9.957917602939693191e-01 9.992354092581576808e-01
2.896793604408817835e+00 9.956556760658150651e-01 9.959550026736465611e-01 1.000057827400513411e+00
2.903807632264529204e+00 9.947682855636429400e-01 9.962980281842815922e-01 1.000909526876503808e+00
2.910821660120240573e+00 9.939493527808938023e-01 9.968262234023045343e-01 1.001726861020500570e+00
2.917835687975951942e+00 9.932279058104521718e-01 9.975369508488705073e-01 1.002436103951996005e+00
2.924849715831663310e+00 9.926372617344090266e-01 9.984171558864786133e-01 1.002957106476693561e+00
2.931863743687374679e+00 9.922154959425867338e-01 9.994405386394112911e-01 1.003209199176358091e+00
2.938877771543086492e+00 9.920059547989605875e-01 1.000564228303662206e+00 1.003120006837188383e+00
2.945891799398797861e+00 9.920578150192617128e-01 1.001724889480252623e+00 1.002637983018809020e+00
2.952905827254509230e+00 9.924266933351743036e-01 1.002834181605132047e+00 1.001749644285364393e+00
2.959919855110220599e+00 9.931753102432961944e-01 1.003773483082867735e+00 1.000502684470291337e+00
2.966933882965931968e+00 9.943742118708067679e-01 1.004387781277839897e+00 9.990363849463391732e-01
2.973947910821643337e+00 9.961025542349909445e-01 1.004478617987072608e+00 9.976210124637893140e-01
2.980961938677354706e+00 9.984489544308635667e-01 1.003795967317806737e+00 9.967082176397378257e-01
2.987975966533066075e+00 1.001512413550549097e+00 1.002028908918035199e+00 9.969948213440505969e-01
2.994989994388777887e+00 1.005403316420284243e+00 9.987949441493171321e-01 9.995028106137341384e-01
3.002004022244489256e+00 1.010244513536382227e+00 9.936277859301061444e-01 1.005678868882587507e+00
3.009018050100200625e+00 1.016172490890710156e+00 9.859634344877800105e-01 1.017517346855919325e+00
3.016032077955911994e+00 1.023338633699722777e+00 9.751243310026477262e-01 1.037711251101813836e+00
3.023046105811623363e+00 1.031910590389334637e+00 9.603013589618704104e-01 1.069836599504623731e+00
3.030060133667334732e+00 1.042073743541472863e+00 9.405334388096144860e-01 1.118576379732655335e+00
3.037074161523046101e+00 1.054032794877544976e+00 9.146844350152696368e-01 1.189991364032458421e+00
3.044088189378757470e+00 1.068013471739849063e+00 8.814170658059318209e-01 1.291846197992903456e+00
3.051102217234469283e+00 1.084264362934782788e+00 8.391634743322605727e-01 1.434000511421154256e+00
3.058116245090180652e+00 1.103058892221996601e+00 7.860920857552261554e-01 1.628876317322864198e+00
3.065130272945892020e+00 1.124697438172266528e+00 7.200703374379225918e-01 1.892014693775190937e+00
3.072144300801603389e+00 1.149509609574085767e+00 6.386228288710186218e-01 2.242736709467787470e+00
3.079158328657314758e+00 1.177856686045896772e+00 5.388843939052486709e-01 2.704925786031838086e+00
3.086172356513026127e+00 1.210134234007621767e+00 4.175475500482588864e-01 3.307951221348598203e+00
3.093186384368737496e+00 1.246774908682880989e+00 2.708037277257674402e-01 4.087755463723691918e+00
3.100200412224448865e+00 1.288251453342403208e+00 9.427762621162336099e-02 5.088130966885778150e+00
3.107214440080160678e+00 1.335079907560318357e+00 -1.170460179176047999e-01 6.362216114205139661e+00
3.114228467935872047e+00 1.387823036839256785e+00 -3.689040297873484309e-01 7.974243825957205267e+00
3.121242495791583416e+00 1.447093996568020291e+00 -6.678456138591518654e-01 1.000158110957304558e+01
3.128256523647294784e+00 1.513560243907609681e+00 -1.021333318274713520e+00 1.253710303885355692e+01
3.135270551503006153e+00 1.587947711859059474e+00 -1.437855157030657471e+00 1.569195051939311014e+01
3.142284579358717522e+00 1.671045260449589565e+00 -1.927048990696036190e+00 1.959872778583424591e+01
3.149298607214428891e+00 1.763709420683958085e+00 -2.499840362983575037e+00 2.441520296119909617e+01
3.156312635070140260e+00 1.866869447645717495e+00 -3.168595094569186532e+00 3.032858327637022455e+01
3.163326662925851629e+00 1.981532699899224204e+00 -3.947288047627700358e+00 3.756044579432310115e+01
3.170340690781563442e+00 2.108790363139112500e+00 -4.851689595157783863e+00 4.637241481381281716e+01
3.177354718637274811e+00 2.249823536859975270e+00 -5.899571458870219942e+00 5.707268865580007855e+01
3.184368746492986180e+00 2.405909703676128331e+00 -7.110933718812743720e+00 7.002353138892171103e+01
3.191382774348697549e+00 2.578429601810697580e+00 -8.508254947638151933e+00 8.564985936564825408e+01
3.198396802204408917e+00 2.768874522195887256e+00 -1.011676758316179026e+01 1.044490683692868345e+02
3.205410830060120286e+00 2.978854052583084222e+00 -1.196476082531185092e+01 1.270022648785769235e+02
3.212424857915831655e+00 3.210104292052866626e+00 -1.408391352849090872e+01 1.539870846213443656e+02
3.219438885771543024e+00 3.464496560343250042e+00 -1.650965975854658652e+01 1.861923034082657864e+02
3.226452913627254837e+00 3.744046627480060785e+00 -1.928158989581811156e+01 2.245344694266686076e+02
3.233466941482966206e+00 4.050924490295895630e+00 -2.244389039295412758e+01 2.700768129660810359e+02
3.240480969338677575e+00 4.387464723568628600e+00 -2.604582553934966427e+01 3.240507191970186227e+02
3.247494997194388944e+00 4.756177434692586914e+00 -3.014226484405084960e+01 3.878800824088852437e+02
3.254509025050100313e+00 5.159759852021737814e+00 -3.479425992691117386e+01 4.632088963340067949e+02
3.261523052905811682e+00 5.601108578292794071e+00 -4.006967510470496308e+01 5.519324751703117045e+02
3.268537080761523050e+00 6.083332541847495278e+00 -4.604387617595306637e+01 6.562327440209998031e+02
3.275551108617234419e+00 6.609766679732197225e+00 -5.280048224662623113e+01 7.786180860830656911e+02
3.282565136472946232e+00 7.183986388157699743e+00 -6.043218579990441697e+01 9.219682874570553395e+02
3.289579164328657601e+00 7.809822777252934500e+00 -6.904164659810004423e+01 1.089585179372793391e+03
3.296593192184368970e+00 8.491378768551019363e+00 -7.874246541517646847e+01 1.285249642424669901e+03
3.303607220040080339e+00 9.233046075194939917e+00 -8.966024403535193699e+01 1.513285708617657747e+03
3.310621247895791708e+00 1.003952310645858326e+01 -1.019337384187871578e+02 1.778632575222868581e+03
3.317635275751503077e+00 1.091583383983345890e+01 -1.157161124307544924e+02 2.086925430252120350e+03
3.324649303607214446e+00 1.186734770564593511e+01 -1.311763000578404217e+02 2.444586083464271269e+03
3.331663331462925814e+00 1.289980053094013712e+01 -1.485004845953641848e+02 2.858924499942679176e+03
3.338677359318637627e+00 1.401931659118590190e+01 -1.678937038861163558e+02 3.338252446221857554e+03
3.345691387174348996e+00 1.523243182026013542e+01 -1.895815913238723169e+02 3.892010582549276933e+03
3.352705415030060365e+00 1.654611823109728874e+01 -2.138122630078250666e+02 4.530910470062826789e+03
3.359719442885771734e+00 1.796780960141420636e+01 -2.408583621483487036e+02 5.267093109440682383e+03
3.366733470741483103e+00 1.950542848098800519e+01 -2.710192725826075844e+02 6.114305789008103602e+03
3.373747498597194472e+00 2.116741457910908508e+01 -3.046235140628974136e+02 7.088099196521296108e+03
3.380761526452905841e+00 2.296275459303521060e+01 -3.420313328336140444e+02 8.206046941130303821e+03
3.387775554308617210e+00 2.490101354055511962e+01 -3.836375019172198790e+02 9.487989841694476127e+03
3.394789582164329023e+00 2.699236766211207339e+01 -4.298743464879286194e+02 1.095630756611713696e+04
3.401803610020040392e+00 2.924763896036446909e+01 -4.812150107273163258e+02 1.263622045523811175e+04
3.408817637875751760e+00 3.167833144755541142e+01 -5.381769836314066424e+02 1.455612463572989873e+04
3.415831665731463129e+00 3.429666917363470446e+01 -6.013259023771421425e+02 1.674796382117779285e+04
3.422845693587174498e+00 3.711563611072865854e+01 -6.712796530609376759e+02 1.924764152100441788e+04
3.429859721442885867e+00 4.014901797228510816e+01 -7.487127898965514987e+02 2.209547772518977581e+04
3.436873749298597236e+00 4.341144604803905338e+01 -8.343612953075789846e+02 2.533671451105298547e+04
3.443887777154308605e+00 4.691844313883602524e+01 -9.290277047746565131e+02 2.902207542906052549e+04
3.450901805010020418e+00 5.068647167834232903e+01 -1.033586621803824528e+03 3.320838397027766769e+04
3.457915832865731787e+00 5.473298413174534005e+01 -1.148990649973646896e+03 3.795924690139226732e+04
3.464929860721443156e+00 5.907647576471086381e+01 -1.276276770699355893e+03 4.334580877713876544e+04
3.471943888577154524e+00 6.373653987912102536e+01 -1.416573197126733248e+03 4.944758450756736420e+04
3.478957916432865893e+00 6.873392561547731816e+01 -1.571106736441737212e+03 5.635337747229665547e+04
3.485971944288577262e+00 7.409059842529666184e+01 -1.741210694858141323e+03 6.416229133921494940e+04
3.492985972144288631e+00 7.982980332039070959e+01 -1.928333361630742047e+03 7.298484446493374708e+04
3.500000000000000000e+00 8.597613100955990717e+01 -2.134047110640082792e+03 8.294419653268321417e+04


==> fig/data/2PFRHMC/2pfrhmc_filter.txt <==
x p4r q10 q16 q20
9.999999999999999547e-08 7.397478863964171296e+02 2.236871787328699845e+00 3.216282971333933816e+00 4.192267689016780707e+00
7.014127855711423803e-03 2.832501514079682092e+00 2.098186155049723389e+00 2.791135108938034293e+00 3.272541722837580380e+00
1.402815571142284647e-02 2.031138389136639688e+00 1.969345922649127445e+00 2.427135259674111367e+00 2.572038695630908478e+00
2.104218356713426913e-02 1.681847343845686238e+00 1.849808714712685376e+00 2.117072028888554058e+00 2.046651746164043217e+00
2.805621142284569353e-02 1.477130241662800936e+00 1.739056177194346908e+00 1.854435849040965145e+00 1.659742642558118320e+00
3.507023927855711792e-02 1.339905609196079705e+00 1.636593131854279459e+00 1.633362217110431835e+00 1.381068115222538140e+00
4.208426713426854232e-02 1.240516866104569127e+00 1.541946753818020266e+00 1.448578771314521951e+00 1.185838486061402186e+00
4.909829498997996672e-02 1.164814673483197893e+00 1.454665771781698425e+00 1.295355989485384995e+00 1.053894517850967105e+00
5.611232284569139112e-02 1.105087463813631876e+00 1.374319690395361615e+00 1.169461301763337069e+00 9.689897071636170978e-01
6.312635070140280857e-02 1.056730358824375937e+00 1.300498034363237743e+00 1.067116420177626424e+00 9.181664393562716242e-01
7.014037855711423297e-02 1.016803387866212827e+00 1.232809613806565174e+00 9.849576972016800269e-01 8.912155222362985185e-01
7.715440641282565737e-02 9.833308873074586565e-01 1.170881810441390947e+00 9.199993345076720175e-01 8.802096229082176926e-01
8.416843426853708177e-02 9.549302812425352061e-01 1.114359884130365685e+00 8.695992719153124995e-01 8.791020564154119477e-01
9.118246212424850616e-02 9.306016653012414430e-01 1.062906299374211549e+00 8.314275949447582637e-01 8.833832211522101296e-01
9.819648997995993056e-02 9.096019002959967459e-01 1.016200071315043640e+00 8.034373074546643512e-01 8.897877502867719279e-01
1.052105178356713550e-01 8.913658444524169555e-01 9.739361308302496578e-01 7.838373235854823040e-01 8.960461559034889056e-01
1.122245456913827794e-01 8.754552042755056052e-01 9.358247083020414525e-01 7.710675406461615644e-01 9.006753882085201113e-01
1.192385735470942038e-01 8.615242504567888204e-01 9.015907356541059681e-01 7.637758616900844899e-01 9.028033205889967050e-01
1.262526014028056143e-01 8.492962021837899833e-01 8.709732662531630698e-01 7.607970433342663430e-01 9.020227069212314319e-01
1.332666292585170387e-01 8.385465689518991628e-01 8.437249122794008294e-01 7.611332508944077535e-01 8.982706443479386849e-01
1.402806571142284631e-01 8.290911521877508683e-01 8.196112991759705313e-01 7.639362091476467054e-01 8.917300165832808823e-01
1.472946849699398875e-01 8.207772418519400093e-01 7.984105367938250097e-01 7.684908430042327598e-01 8.827497931995706981e-01
1.543087128256513119e-01 8.134770497568624137e-01 7.799127068542426322e-01 7.742003080784858327e-01 8.717814226040496717e-01
1.613227406813627363e-01 8.070827381684976265e-01 7.639193663573706772e-01 7.805723166073177399e-01 8.593288836074763903e-01
1.683367685370741607e-01 8.015026054196909833e-01 7.502430665710515534e-01 7.872066693803277948e-01 8.459102554856912093e-01
1.753507963927855851e-01 7.966581234748264517e-01 7.387068872400766040e-01 7.937839093275969038e-01 8.320289319092490921e-01
1.823648242484970095e-01 7.924816115136824601e-01 7.291439856618131543e-01 8.000550171682941913e-01 8.181528425453066244e-01
1.893788521042084338e-01 7.889143903362169086e-01 7.213971602799270633e-01 8.058320740632325396e-01 8.047002598249786143e-01
1.963928799599198582e-01 7.859053044721120429e-01 7.153184284535931692e-01 8.109798205454703535e-01 7.920309594570082989e-01
2.034069078156312826e-01 7.834095284860803643e-01 7.107686180652441621e-01 8.154080451327649914e-01 7.804416737383184088e-01
2.104209356713427070e-01 7.813875950949163984e-01 7.076169726354830658e-01 8.190647399615178514e-01 7.701649284009340901e-01
2.174349635270541314e-01 7.798045979815677597e-01 7.057407696192964375e-01 8.219299645311942681e-01 7.613704883431715587e-01
2.244489913827655558e-01 7.786295333613412195e-01 7.050249515631825670e-01 8.240103622180152687e-01 7.541687566927580688e-01
2.314630192384769802e-01 7.778347526177624705e-01 7.053617698082093046e-01 8.253342776139421799e-01 7.486155766921752663e-01
2.384770470941884046e-01 7.773955045009161013e-01 7.066504404293638686e-01 8.259474259781601768e-01 7.447179782210802124e-01
2.454910749498998290e-01 7.772895500413465886e-01 7.087968121068554117e-01 8.259090691599421108e-01 7.424404916108290342e-01
2.525051028056112257e-01 7.774968368813970354e-01 7.117130456302627195e-01 8.252886552701310663e-01 7.417117218972485437e-01
2.595191306613226501e-01 7.779992224512709553e-01 7.153173047415988250e-01 8.241628821495872170e-01 7.424309378434043039e-01
2.665331585170340745e-01 7.787802375268897404e-01 7.195334580284962200e-01 8.226131473126963023e-01 7.444744829018856702e-01
2.735471863727454989e-01 7.798248833521088663e-01 7.242907915837726307e-01 8.207233495380819033e-01 7.477018606540420942e-01
2.805612142284569233e-01 7.811194568003352323e-01 7.295237321526617524e-01 8.185780096425421259e-01 7.519613859651007592e-01
2.875752420841683477e-01 7.826513990725800785e-01 7.351715804939432664e-01 8.162606802132663653e-01 7.570953258634595118e-01
2.945892699398797721e-01 7.844091642422141852e-01 7.411782546861145349e-01 8.138526161927299718e-01 7.629444816596065992e-01
3.016032977955911965e-01 7.863821046077026367e-01 7.474920431145952726e-01 8.114316802153620500e-01 7.693521866752613958e-01
3.086173256513026208e-01 7.885603703386985242e-01 7.540653668807447696e-01 8.090714584898912598e-01 7.761677127112316388e-01
3.156313535070140452e-01 7.909348213251283788e-01 7.608545513782192238e-01 8.068405648109763240e-01 7.832490935465085125e-01
3.226453813627254696e-01 7.934969494840653503e-01 7.678196067868809926e-01 8.048021119727553074e-01 7.904653857872585565e-01
3.296594092184368940e-01 7.962388100614240516e-01 7.749240172391013148e-01 8.030133314497354124e-01 7.976983966844721774e-01
3.366734370741483184e-01 7.991529606973579725e-01 7.821345384178881588e-01 8.015253237112118789e-01 8.048439154845821175e-01
3.436874649298597428e-01 8.022324072155552210e-01 7.894210033507843560e-01 8.003829229482148921e-01 8.118124898023052483e-01
3.507014927855711672e-01 8.054705552551928438e-01 7.967561361679720289e-01 7.996246613208156662e-01 8.185297917089119357e-01
3.577155206412825916e-01 8.088611669962586515e-01 8.041153735974283512e-01 7.992828190822679479e-01 8.249366199799286203e-01
3.647295484969940160e-01 8.123983223391876285e-01 8.114766939743577323e-01 7.993835481086112305e-01 8.309885854828232832e-01
3.717435763527054404e-01 8.160763839922373641e-01 8.188204535464441713e-01 7.999470574615681340e-01 8.366555262196625486e-01
3.787576042084168648e-01 8.198899659978365895e-01 8.261292298607270101e-01 8.009878506422438704e-01 8.419206972598842764e-01
3.857716320641282892e-01 8.238339052949241736e-01 8.333876720221339296e-01 8.025150051566096732e-01 8.467797788697608574e-01
3.927856599198397136e-01 8.279032359699981525e-01 8.405823576178572676e-01 8.045324859141832485e-01 8.512397437130311273e-01
3.997996877755511380e-01 8.320931658970236455e-01 8.477016561058871025e-01 8.070394848218034323e-01 8.553176211883923852e-01
4.068137156312625624e-01 8.363990555067767341e-01 8.547355984700714115e-01 8.100307797178650793e-01 8.590391938939876404e-01
4.138277434869739868e-01 8.408163984608022501e-01 8.616757529480921773e-01 8.134971065217031505e-01 8.624376579615825600e-01
4.208417713426854112e-01 8.453408040348824315e-01 8.685151066427170274e-01 8.174255391507297963e-01 8.655522756648524885e-01
4.278557991983968356e-01 8.499679810424594084e-01 8.752479528305895373e-01 8.217998723870549860e-01 8.684270453458287076e-01
4.348698270541082600e-01 8.546937231505250532e-01 8.818697837867048861e-01 8.266010034582245147e-01 8.711094103787170306e-01
4.418838549098196844e-01 8.595138954595680225e-01 8.883771889465232885e-01 8.318073086358117596e-01 8.736490256486544315e-01
4.488978827655311088e-01 8.644244222357170271e-01 8.947677582314497169e-01 8.373950116532423715e-01 8.760965969033304157e-01
4.559119106212425332e-01 8.694212756975894241e-01 9.010399903671303390e-01 8.433385412026855876e-01 8.785028053686427807e-01
4.629259384769539576e-01 8.745004657728838726e-01 9.071932060276859389e-01 8.496108751922508695e-01 8.809173272296340063e-01
4.699399663326653820e-01 8.796580307506521867e-01 9.132274656426341286e-01 8.561838698311798890e-01 8.833879549825995880e-01
4.769539941883768064e-01 8.848900287647254448e-01 9.191434917068292965e-01 8.630285719641939135e-01 8.859598252758550396e-01
4.839680220440882308e-01 8.901925300520895368e-01 9.249425954372745284e-01 8.701155133985728485e-01 8.886747556828684669e-01
4.909820498997996552e-01 8.955616099372870620e-01 9.306266076241593854e-01 8.774149862607134587e-01 8.915706908959144528e-01
4.979960777555110796e-01 9.009933425002942808e-01 9.361978135268991252e-01 8.848972986846143085e-01 8.946812570912037188e-01
5.050101056112223930e-01 9.064837948908698317e-01 9.416588916693559019e-01 8.925330103746179633e-01 8.980354216947703527e-01
5.120241334669338729e-01 9.120290222572451366e-01 9.470128563917636910e-01 9.002931478004270183e-01 9.016572544669045897e-01
5.190381613226452417e-01 9.176250632612272806e-01 9.522630040201759405e-01 9.081493989754311214e-01 9.055657847142544181e-01
5.260521891783567217e-01 9.232679361554817499e-01 9.574128625175203355e-01 9.160742879412002715e-01 9.097749485238066924e-01
5.330662170340680905e-01 9.289536354019023445e-01 9.624661444835439505e-01 9.240413292330058592e-01 9.142936191814186042e-01
5.400802448897795704e-01 9.346781288127113951e-01 9.674267033741072996e-01 9.320251627347899692e-01 9.191257133780217359e-01
5.470942727454909393e-01 9.404373551982303514e-01 9.722984928133966420e-01 9.400016694483459556e-01 9.242703654068824548e-01
5.541083006012024192e-01 9.462272225072232423e-01 9.770855288757123169e-01 9.479480688018676604e-01 9.297221613027776277e-01
5.611223284569137881e-01 9.520436064472976856e-01 9.817918552165139090e-01 9.558429982085632215e-01 9.354714247556241702e-01
5.681363563126252680e-01 9.578823495741753957e-01 9.864215109353959843e-01 9.636665756578817188e-01 9.415045466340291602e-01
5.751503841683366369e-01 9.637392608396339044e-01 9.909785010566172225e-01 9.714004461810497038e-01 9.478043500653349218e-01
5.821644120240481168e-01 9.696101155887072442e-01 9.954667695157004559e-01 9.790278130801046697e-01 9.543504832253242309e-01
5.891784398797594857e-01 9.754906559972232882e-01 9.998901745434881638e-01 9.865334548463545739e-01 9.611198322802655403e-01
5.961924677354709656e-01 9.813765919410777361e-01 1.004252466341855055e+00 9.939037287210970018e-01 9.680869472844610968e-01
6.032064955911823345e-01 9.872636022887106844e-01 1.008557266948048703e+00 1.001126561869349896e+00 9.752244742562719004e-01
6.102205234468938144e-01 9.931473366081740028e-01 1.012808052187367913e+00 1.008191431147060335e+00 9.825035871238121388e-01
6.172345513026051833e-01 9.990234172798838630e-01 1.017008135616579878e+00 1.015089332444559123e+00 9.898944137377204688e-01
6.242485791583166632e-01 1.004887442005735876e+00 1.021160654363122422e+00 1.021812740584611578e+00 9.973664506829432730e-01
6.312626070140280321e-01 1.010734986704667326e+00 1.025268556767755079e+00 1.028355560742954200e+00 1.004888962175258582e+00
6.382766348697395120e-01 1.016561608784038562e+00 1.029334591740884264e+00 1.034713072343369289e+00 1.012431358893035815e+00
6.452906627254508809e-01 1.022362850775374588e+00 1.033361299745313655e+00 1.040881866358685182e+00 1.019963553162832604e+00
6.523046905811623608e-01 1.028134244322065349e+00 1.037351005320673369e+00 1.046859776924236707e+00 1.027456287482029218e+00
6.593187184368737297e-01 1.033871314505598438e+00 1.041305811067205100e+00 1.052645808141708050e+00 1.034881433916576832e+00
6.663327462925852096e-01 1.039569584495775967e+00 1.045227593009015798e+00 1.058240056919530048e+00 1.042212262451638560e+00
6.733467741482965785e-01 1.045224580509219958e+00 1.049117997259255031e+00 1.063643632661447569e+00 1.049423676892644819e+00
6.803608020040080584e-01 1.050831837059225560e+00 1.052978437912022613e+00 1.068858574578059661e+00 1.056492417409897522e+00
6.873748298597194273e-01 1.056386902478791301e+00 1.056810096088088846e+00 1.073887767357390999e+00 1.063397229287910140e+00
6.943888577154309072e-01 1.061885344697383937e+00 1.060613920063769422e+00 1.078734855890299382e+00 1.070118997878202638e+00
7.014028855711422761e-01 1.067322757250713350e+00 1.064390626414509100e+00 1.083404159705087411e+00 1.076640850159036322e+00
7.084169134268537560e-01 1.072694765501561287e+00 1.068140702106907591e+00 1.087900587723403367e+00 1.082948223675759047e+00
7.154309412825651249e-01 1.077997033048462727e+00 1.071864407475050740e+00 1.092229553906669093e+00 1.089028903969824436e+00
7.224449691382766048e-01 1.083225268297871136e+00 1.075561780019122393e+00 1.096396894319174864e+00 1.094873031902321436e+00
7.294589969939879737e-01 1.088375231174329549e+00 1.079232638966329594e+00 1.100408786090827151e+00 1.100473082538694802e+00
7.364730248496994536e-01 1.093442739942116049e+00 1.082876590536202999e+00 1.104271668719616128e+00 1.105823817485308114e+00
7.434870527054108225e-01 1.098423678110896695e+00 1.086493033854322166e+00 1.107992168111359810e+00 1.110922212755986349e+00
7.505010805611223024e-01 1.103314001397081690e+00 1.090081167460480449e+00 1.111577023712380319e+00 1.115767364398481343e+00
7.575151084168336713e-01 1.108109744711853084e+00 1.093639996359202726e+00 1.115033019049663565e+00 1.120360374227927336e+00
7.645291362725451512e-01 1.112807029146251736e+00 1.097168339562438533e+00 1.118366915952881069e+00 1.124704218098124597e+00
7.715431641282565201e-01 1.117402068923275094e+00 1.100664838076075069e+00 1.121585392693560168e+00 1.128803599193438201e+00
7.785571919839680000e-01 1.121891178286634760e+00 1.104127963283744629e+00 1.124694986238816030e+00 1.132664788845910708e+00
7.855712198396793688e-01 1.126270778295718866e+00 1.107556025683174683e+00 1.127702038780470595e+00 1.136295457375807061e+00
7.925852476953908488e-01 1.130537403496346016e+00 1.110947183932062821e+00 1.130612648665236808e+00 1.139704497421169194e+00
7.995992755511022176e-01 1.134687708437115194e+00 1.114299454162184011e+00 1.133432625817953898e+00 1.142901842165235937e+00
8.066133034068136975e-01 1.138718474001582992e+00 1.117610719522097895e+00 1.136167451717754018e+00 1.145898280791938673e+00
8.136273312625250664e-01 1.142626613527074397e+00 1.120878739910473154e+00 1.138822243956518987e+00 1.148705273401335658e+00
8.206413591182365463e-01 1.146409178681723429e+00 1.124101161863653831e+00 1.141401725380149390e+00 1.151334767501114520e+00
8.276553869739479152e-01 1.150063365072290233e+00 1.127275528562664331e+00 1.143910197786001559e+00 1.153799018059375348e+00
8.346694148296593951e-01 1.153586517556455471e+00 1.130399289926391715e+00 1.146351520124419654e+00 1.156110412960112521e+00
8.416834426853707640e-01 1.156976135234584868e+00 1.133469812759200002e+00 1.148729091128576352e+00 1.158281305548323648e+00
8.486974705410822439e-01 1.160229876097472079e+00 1.136484390922700705e+00 1.151045836274879441e+00 1.160323855788684577e+00
8.557114983967936128e-01 1.163345561308177345e+00 1.139440255502853105e+00 1.153304198955978688e+00 1.162249881392304340e+00
8.627255262525050927e-01 1.166321179097893346e+00 1.142334584944983522e+00 1.155506135729911676e+00 1.164070720092287292e+00
8.697395541082164616e-01 1.169154888257674774e+00 1.145164515130689953e+00 1.157653115492164098e+00 1.165797104072542778e+00
8.767535819639279415e-01 1.171845021209937387e+00 1.147927149371954725e+00 1.159746122402336654e+00 1.167439047377410777e+00
8.837676098196393104e-01 1.174390086645759057e+00 1.150619568299109385e+00 1.161785662383711948e+00 1.169005746953841740e+00
8.907816376753507903e-01 1.176788771716284154e+00 1.153238839620578160e+00 1.163771773002239884e+00 1.170505497804774864e+00
8.977956655310621592e-01 1.179039943768824372e+00 1.155782027733595285e+00 1.165704036521295839e+00 1.171945622563403511e+00
9.048096933867735281e-01 1.181142651620639805e+00 1.158246203166319210e+00 1.167581595919959359e+00 1.173332415634617432e+00
9.118237212424850080e-01 1.183096126365776657e+00 1.160628451832962593e+00 1.169403173655459094e+00 1.174671101893248304e+00
9.188377490981963769e-01 1.184899781712758449e+00 1.162925884084731409e+00 1.171167092944803700e+00 1.175965809779942139e+00
9.258517769539078568e-01 1.186553213853362321e+00 1.165135643540512467e+00 1.172871301336400940e+00 1.177219558495477214e+00
9.328658048096192257e-01 1.188056200865090117e+00 1.167254915682350846e+00 1.174513396339601945e+00 1.178434258863993556e+00
9.398798326653307056e-01 1.189408701652314493e+00 1.169280936201854360e+00 1.176090652878555742e+00 1.179610727315569374e+00
9.468938605210420745e-01 1.190610854433373111e+00 1.171210999084714155e+00 1.177600052336429837e+00 1.180748712329468653e+00
9.539078883767535544e-01 1.191662974783108231e+00 1.173042464421557129e+00 1.179038312956927959e+00 1.181846932581618770e+00
9.609219162324649233e-01 1.192565553242477261e+00 1.174772765934346985e+00 1.180401921372003615e+00 1.182903125953792545e+00
9.679359440881764032e-01 1.193319252508882711e+00 1.176399418208531333e+00 1.181687165027711872e+00 1.183914108487757799e+00
9.749499719438877721e-01 1.193924904222773753e+00 1.177920023622067269e+00 1.182890165284161910e+00 1.184875842305427529e+00
9.819639997995992520e-01 1.194383505367831333e+00 1.179332278963385550e+00 1.184006910970484938e+00 1.185783511465783979e+00
9.889780276553106209e-01 1.194696214303668347e+00 1.180633981731242788e+00 1.185033292181542075e+00 1.186631604690914887e+00
9.959920555110221008e-01 1.194864346451460779e+00 1.181823036110281944e+00 1.185965134109701724e+00 1.187414003866737788e+00
1.003006083366733581e+00 1.194889369654196898e+00 1.182897458616956721e+00 1.186798230712352131e+00 1.188124077208547513e+00
1.010020111222444950e+00 1.194772899234401997e+00 1.183855383411293927e+00 1.187528378023813724e+00 1.188754775977065581e+00
1.017034139078156540e+00 1.194516692773132327e+00 1.184695067270758795e+00 1.188151406928920295e+00 1.189298733636731775e+00
1.024048166933867909e+00 1.194122644634836083e+00 1.185414894223250526e+00 1.188663215224666336e+00 1.189748366364046683e+00
1.031062194789579278e+00 1.193592780263285302e+00 1.186013379836997172e+00 1.189059798805948365e+00 1.190095973839275123e+00
1.038076222645290647e+00 1.192929250274223252e+00 1.186489175165832854e+00 1.189337281821436498e+00 1.190333839289132056e+00
1.045090250501002238e+00 1.192134324370640153e+00 1.186841070349031968e+00 1.189491945656004024e+00 1.190454327790525735e+00
1.052104278356713607e+00 1.191210385106682423e+00 1.187067997865547397e+00 1.189520256606811932e+00 1.190449981895306930e+00
1.059118306212424976e+00 1.190159921526145359e+00 1.187169035443131238e+00 1.189418892131057115e+00 1.190313613692568273e+00
1.066132334068136345e+00 1.188985522701278441e+00 1.187143408623453134e+00 1.189184765554486711e+00 1.190038392487552388e+00
1.073146361923847936e+00 1.187689871197257663e+00 1.186990492984911771e+00 1.188815049140995672e+00 1.189617927343922910e+00
1.080160389779559305e+00 1.186275736487184540e+00 1.186709816025425690e+00 1.188307195434922914e+00 1.189046343808230821e+00
1.087174417635270673e+00 1.184745968341831102e+00 1.186301058708029377e+00 1.187658956798979037e+00 1.188318354211085115e+00
1.094188445490982042e+00 1.183103490217596310e+00 1.185764056672632849e+00 1.186868403082030010e+00 1.187429321018041106e+00
1.101202473346693633e+00 1.181351292665281605e+00 1.185098801117818512e+00 1.185933937362189772e+00 1.186375312783755742e+00
1.108216501202405002e+00 1.179492426781331371e+00 1.184305439357024703e+00 1.184854309721780741e+00 1.185153152344806671e+00
1.115230529058116371e+00 1.177529997722146060e+00 1.183384275053934953e+00 1.183628629021678647e+00 1.183760456968947716e+00
1.122244556913827740e+00 1.175467158300959269e+00 1.182335768142339427e+00 1.182256372653311294e+00 1.182195670260802522e+00
1.129258584769539331e+00 1.173307102685594350e+00 1.181160534436148435e+00 1.180737394257106443e+00 1.180458085705370808e+00
1.136272612625250700e+00 1.171053060214185315e+00 1.179859344935650700e+00 1.179071929406438013e+00 1.178547861810596453e+00
1.143286640480962069e+00 1.168708289344694506e+00 1.178433124836483437e+00 1.177260599266070296e+00 1.176466028888001114e+00
1.150300668336673438e+00 1.166276071752757826e+00 1.176882952248147873e+00 1.175304412243718177e+00 1.174214487585448552e+00
1.157314696192385028e+00 1.163759706591084964e+00 1.175210056629246935e+00 1.173204763662598848e+00 1.171795999357932772e+00
1.164328724048096397e+00 1.161162504922333083e+00 1.173415816946938417e+00 1.170963433491722938e+00 1.169214169130389447e+00
1.171342751903807766e+00 1.158487784336049709e+00 1.171501759568411849e+00 1.168582582179120477e+00 1.166473420470471201e+00
1.178356779759519135e+00 1.155738863758997370e+00 1.169469555892473478e+00 1.166064744641235551e+00 1.163578963648598696e+00
1.185370807615230726e+00 1.152919058466887803e+00 1.167321019729593790e+00 1.163412822469284125e+00 1.160536757017061271e+00
1.192384835470942095e+00 1.150031675304293399e+00 1.165058104439023801e+00 1.160630074420477831e+00 1.157353462189198323e+00
1.199398863326653464e+00 1.147080008118304573e+00 1.162682899831810834e+00 1.157720105268633448e+00 1.154036393543469874e+00
1.206412891182364833e+00 1.144067333410316412e+00 1.160197628848764095e+00 1.154686853094810672e+00 1.150593462615369544e+00
1.213426919038076424e+00 1.140996906209196915e+00 1.157604644022609763e+00 1.151534575104231628e+00 1.147033117972460436e+00
1.220440946893787793e+00 1.137871956168009957e+00 1.154906423733760068e+00 1.148267832060842819e+00 1.143364281194227727e+00
1.227454974749499161e+00 1.134695683885446060e+00 1.152105568269277791e+00 1.144891471435445007e+00 1.139596279598924511e+00
1.234469002605210530e+00 1.131471257452134394e+00 1.149204795694764858e+00 1.141410609367382589e+00 1.135738776374090486e+00
1.241483030460922121e+00 1.128201809221109464e+00 1.146206937549035132e+00 1.137830611543294346e+00 1.131801698776032872e+00
1.248497058316633490e+00 1.124890432800846218e+00 1.143114934371539215e+00 1.134157073099430812e+00 1.127795165066315386e+00
1.255511086172344859e+00 1.121540180268501219e+00 1.139931831072611645e+00 1.130395797656510215e+00 1.123729410850393906e+00
1.262525114028056228e+00 1.118154059600266370e+00 1.136660772156692145e+00 1.126552775598026024e+00 1.119614715475071520e+00
1.269539141883767819e+00 1.114735032315079089e+00 1.133304996808735199e+00 1.122634161704351818e+00 1.115461329127675816e+00
1.276553169739479188e+00 1.111286011327343060e+00 1.129867833854082626e+00 1.118646252255900864e+00 1.111279401261010769e+00
1.283567197595190557e+00 1.107809859003760389e+00 1.126352696602102466e+00 1.114595461719007696e+00 1.107078910944463201e+00
1.290581225450901925e+00 1.104309385418911438e+00 1.122763077583930347e+00 1.110488299128128853e+00 1.102869599713493631e+00
1.297595253306613516e+00 1.100787346803794975e+00 1.119102543194648858e+00 1.106331344277385442e+00 1.098660907457402747e+00
1.304609281162324885e+00 1.097246444181175118e+00 1.115374728250249747e+00 1.102131223833446860e+00 1.094461911849100799e+00
1.311623309018036254e+00 1.093689322181276458e+00 1.111583330469688047e+00 1.097894587480268358e+00 1.090281271781019967e+00
1.318637336873747623e+00 1.090118568031114510e+00 1.107732104892329206e+00 1.093628084204274264e+00 1.086127175228643216e+00
1.325651364729459214e+00 1.086536710710533038e+00 1.103824858241025719e+00 1.089338338826223440e+00 1.082007291917823855e+00
1.332665392585170583e+00 1.082946220267873461e+00 1.099865443241019314e+00 1.085031928883255059e+00 1.077928731124523143e+00
1.339679420440881952e+00 1.079349507288070997e+00 1.095857752904787041e+00 1.080715361961460896e+00 1.073898004886240543e+00
1.346693448296593321e+00 1.075748922505904925e+00 1.091805714792878135e+00 1.076395053575844418e+00 1.069920996853676254e+00
1.353707476152304690e+00 1.072146756557099012e+00 1.087713285260687224e+00 1.072077305690655846e+00 1.066002936959461467e+00
1.360721504008016280e+00 1.068545239859949536e+00 1.083584443701016919e+00 1.067768285968938580e+00 1.062148382028576199e+00
1.367735531863727649e+00 1.064946542620213155e+00 1.079423186792161315e+00 1.063474007835632840e+00 1.058361202402735124e+00
1.374749559719439018e+00 1.061352774952023070e+00 1.075233522761116500e+00 1.059200311433827535e+00 1.054644574598992968e+00
1.381763587575150387e+00 1.057765987107712746e+00 1.071019465671399384e+00 1.054952845548737139e+00 1.051000979971513205e+00
1.388777615430861978e+00 1.054188169809520126e+00 1.066785029744796942e+00 1.050737050568738340e+00 1.047432209295224181e+00
1.395791643286573347e+00 1.050621254676289418e+00 1.062534223726219862e+00 1.046558142547330705e+00 1.043939373141349547e+00
1.402805671142284716e+00 1.047067114738439164e+00 1.058271045300671398e+00 1.042421098424253900e+00 1.040522917867900077e+00
1.409819698997996085e+00 1.043527565034627180e+00 1.053999475571161026e+00 1.038330642458186626e+00 1.037182647003487501e+00
1.416833726853707676e+00 1.040004363283735689e+00 1.049723473606215984e+00 1.034291233917508102e+00 1.033917747760574102e+00
1.423847754709419045e+00 1.036499210625992040e+00 1.045446971065445263e+00 1.030307056069555083e+00 1.030726822374825602e+00
1.430861782565130413e+00 1.033013752427241805e+00 1.041173866911414558e+00 1.026382006502664979e+00 1.027607923930807576e+00
1.437875810420841782e+00 1.029549579140611293e+00 1.036908022215881076e+00 1.022519688809097493e+00 1.024558596301158975e+00
1.444889838276553373e+00 1.026108227220015268e+00 1.032653255068213038e+00 1.018723405650677094e+00 1.021575917796736510e+00
1.451903866132264742e+00 1.022691180080186335e+00 1.028413335593610478e+00 1.014996153222759601e+00 1.018656548099295733e+00
1.458917893987976111e+00 1.019299869098135192e+00 1.024191981088486747e+00 1.011340617125863650e+00 1.015796778026150315e+00
1.465931921843687480e+00 1.015935674651177845e+00 1.019992851280161927e+00 1.007759169648111852e+00 1.012992581658114011e+00
1.472945949699399071e+00 1.012599927186901283e+00 1.015819543717741968e+00 1.004253868455463383e+00 1.010239670347913954e+00
1.479959977555110440e+00 1.009293908320660016e+00 1.011675589300832900e+00 1.000826456680645737e+00 1.007533548116269939e+00
1.486974005410821809e+00 1.006018851956428817e+00 1.007564447952459030e+00 9.974783643957196855e-01 1.004869567936975905e+00
1.493988033266533177e+00 1.002775945427065274e+00 1.003489504442303337e+00 9.942107114473583973e-01 1.002242988410579461e+00
1.501002061122244768e+00 9.995663306502515777e-01 9.994540643661133927e-01 9.910243116282196896e-01 9.996490303286416079e-01
1.508016088977956137e+00 9.963911052966022419e-01 9.954613502868375763e-01 9.879196781522342485e-01 9.970829326369532453e-01
1.515030116833667506e+00 9.932513239666431737e-01 9.915144980427831323e-01 9.848970303962838457e-01 9.945400073164430976e-01
1.522044144689378875e+00 9.901479993735684548e-01 9.876165532277937364e-01 9.819563018655755871e-01 9.920156927146895898e-01
1.529058172545090466e+00 9.870821035288821488e-01 9.837704678481611342e-01 9.790971493350799637e-01 9.895056048787954639e-01
1.536072200400801835e+00 9.840545689282317321e-01 9.799790971606885392e-01 9.763189631147004555e-01 9.870055864617456320e-01
1.543086228256513204e+00 9.810662897349237133e-01 9.762451966960237204e-01 9.736208783813808942e-01 9.845117527990187023e-01
1.550100256112224573e+00 9.781181229587941894e-01 9.725714194710808336e-01 9.710017875171791379e-01 9.820205347799707551e-01
1.557114283967936164e+00 9.752108896282819517e-01 9.689603133940640767e-01 9.684603533884270643e-01 9.795287181690880418e-01
1.564128311823647532e+00 9.723453759537160623e-01 9.654143188652994922e-01 9.659950234974861161e-01 9.770334790653701917e-01
1.571142339679358901e+00 9.695223344799944742e-01 9.619357665767629406e-01 9.636040449352972770e-01 9.745324152235596005e-01
1.578156367535070270e+00 9.667424852269733693e-01 9.585268755128928397e-01 9.612854800599406335e-01 9.720235729984193496e-01
1.585170395390781861e+00 9.640065168160422138e-01 9.551897511549447550e-01 9.590372228237445951e-01 9.695054697124079190e-01
1.592184423246493230e+00 9.613150875814877594e-01 9.519263838908408326e-01 9.568570156691607043e-01 9.669771112876736074e-01
1.599198451102204599e+00 9.586688266653848878e-01 9.487386476321360007e-01 9.547424669116211238e-01 9.644380050248816394e-01
1.606212478957915968e+00 9.560683350948768755e-01 9.456282986394151102e-01 9.526910685259547540e-01 9.618881674537312909e-01
1.613226506813627559e+00 9.535141868408129051e-01 9.425969745570997871e-01 9.507002142516404186e-01 9.593281272227263123e-01
1.620240534669338928e+00 9.510069298568374352e-01 9.396461936583313523e-01 9.487672179312374166e-01 9.567589230385380450e-01
1.627254562525050297e+00 9.485470870981059788e-01 9.367773543002706482e-01 9.468893319957522037e-01 9.541820967077737636e-01
1.634268590380761665e+00 9.461351575189196339e-01 9.339917345898280931e-01 9.450637660104674875e-01 9.515996813758189621e-01
1.641282618236473256e+00 9.437716170486383227e-01 9.312904922595214297e-01 9.432877051949073444e-01 9.490141850983313532e-01
1.648296646092184625e+00 9.414569195453341699e-01 9.286746647528292264e-01 9.415583288310838128e-01 9.464285699205911007e-01
1.655310673947895994e+00 9.391914977267066256e-01 9.261451695180897836e-01 9.398728284750285100e-01 9.438462266779736876e-01
1.662324701803607363e+00 9.369757640778674235e-01 9.237028045096726814e-01 9.382284258877966465e-01 9.412709457669771185e-01
1.669338729659318954e+00 9.348101117356513168e-01 9.213482488948311344e-01 9.366223906036751368e-01 9.387068841702500555e-01
1.676352757515030323e+00 9.326949153491851385e-01 9.190820639643221268e-01 9.350520570551975608e-01 9.361585290506434509e-01
1.683366785370741692e+00 9.306305319164891454e-01 9.169046942445688853e-01 9.335148411767836274e-01 9.336306582582087898e-01
1.690380813226453061e+00 9.286173015969416689e-01 9.148164688088206153e-01 9.320082564113472134e-01 9.311282981200582620e-01
1.697394841082164652e+00 9.266555484994778435e-01 9.128176027844557838e-01 9.305299290470638862e-01 9.286566789058751104e-01
1.704408868937876020e+00 9.247455814464383694e-01 9.109081990532656992e-01 9.290776128146367441e-01 9.262211883814408520e-01
1.711422896793587389e+00 9.228876947130139063e-01 9.090882501412427263e-01 9.276492026788358825e-01 9.238273238786558483e-01
1.718436924649298758e+00 9.210821687422656723e-01 9.073576402941032626e-01 9.262427477618024874e-01 9.214806433230655625e-01
1.725450952505010349e+00 9.193292708357317933e-01 9.057161477344667366e-01 9.248564633395917056e-01 9.191867156687155704e-01
1.732464980360721718e+00 9.176292558196470495e-01 9.041634470963209047e-01 9.234887418576539497e-01 9.169510711952157944e-01
1.739479008216433087e+00 9.159823666868298631e-01 9.026991120321091744e-01 9.221381629154170589e-01 9.147791521231067868e-01
1.746493036072144456e+00 9.143888352143005882e-01 9.013226179874881394e-01 9.208035021748172122e-01 9.126762640009939975e-01
1.753507063927856047e+00 9.128488825567153686e-01 9.000333451385226224e-01 9.194837391524971482e-01 9.106475283114379149e-01
1.760521091783567416e+00 9.113627198157031595e-01 8.988305814858017495e-01 9.181780638604558620e-01 9.086978367323167438e-01
1.767535119639278784e+00 9.099305485852063891e-01 8.977135260996933486e-01 9.168858822651574370e-01 9.068318074763531689e-01
1.774549147494990153e+00 9.085525614729216271e-01 8.966812925106798504e-01 9.156068205404678251e-01 9.050537441138517547e-01
1.781563175350701744e+00 9.072289425979519484e-01 8.957329122384640741e-01 9.143407280952764449e-01 9.033675972625061501e-01
1.788577203206413113e+00 9.059598680647668045e-01 8.948673384532667141e-01 9.130876793622537679e-01 9.017769295036029975e-01
1.795591231062124482e+00 9.047455064135712099e-01 8.940834497625035349e-01 9.118479743398546500e-01 9.002848838562174105e-01
1.802605258917835851e+00 9.035860190471753928e-01 8.933800541157711494e-01 9.106221378854133519e-01 8.988941561102925526e-01
1.809619286773547220e+00 9.024815606344538388e-01 8.927558928208453315e-01 9.094109177629335905e-01 8.976069712860372807e-01
1.816633314629258811e+00 9.014322794904651159e-01 8.922096446631646582e-01 9.082152814549521169e-01 8.964250644511222443e-01
1.823647342484970180e+00 9.004383179332969833e-01 8.917399301210466867e-01 9.070364117536247051e-01 8.953496660889836978e-01
1.830661370340681549e+00 8.994998126176861897e-01 8.913453156686779177e-01 9.058757011519106284e-01 8.943814921714506871e-01
1.837675398196392917e+00 8.986168948454448246e-01 8.910243181587071959e-01 9.047347450614138253e-01 8.935207390471929800e-01
1.844689426052104508e+00 8.977896908527093212e-01 8.907754092760775677e-01 9.036153338890358100e-01 8.927670832145151447e-01
1.851703453907815877e+00 8.970183220740102215e-01 8.905970200545458848e-01 9.025194440100895443e-01 8.921196860030817799e-01
1.858717481763527246e+00 8.963029053831327309e-01 8.904875454471533613e-01 9.014492276808939719e-01 8.915772031446643764e-01
1.865731509619238615e+00 8.956435533107264257e-01 8.904453489417484269e-01 9.004070019390928437e-01 8.911377991682749578e-01
1.872745537474950206e+00 8.950403742385900641e-01 8.904687672124957931e-01 8.993952365449902064e-01 8.907991665104804113e-01
1.879759565330661575e+00 8.944934725705353529e-01 8.905561147981577719e-01 8.984165410220465997e-01 8.905585491876599757e-01
1.886773593186372944e+00 8.940029488797051060e-01 8.907056887977932158e-01 8.974736508593316175e-01 8.904127708338263059e-01
1.893787621042084313e+00 8.935689000321969111e-01 8.909157735743876705e-01 8.965694129431177606e-01 8.903582668657858967e-01
1.900801648897795904e+00 8.931914192868090074e-01 8.911846454568098652e-01 8.957067702889576211e-01 8.903911204971993731e-01
1.907815676753507272e+00 8.928705963706961013e-01 8.915105774303778707e-01 8.948887461494412499e-01 8.905071022849181395e-01
1.914829704609218641e+00 8.926065175306946431e-01 8.918918438062261034e-01 8.941184275764055833e-01 8.907017128551336649e-01
1.921843732464930010e+00 8.923992655600374579e-01 8.923267248595709855e-01 8.933989485196091040e-01 8.909702284237550618e-01
1.928857760320641601e+00 8.922489198001490873e-01 8.928135114269050154e-01 8.927334725468055732e-01 8.913077486953233652e-01
1.935871788176352970e+00 8.921555561171726767e-01 8.933505094520819423e-01 8.921251752727012985e-01 8.917092466979963383e-01
1.942885816032064339e+00 8.921192468528513775e-01 8.939360444712096676e-01 8.915772265864795321e-01 8.921696200889801531e-01
1.949899843887775708e+00 8.921400607493366053e-01 8.945684660262246402e-01 8.910927727693728206e-01 8.926837434454880649e-01
1.956913871743487299e+00 8.922180628474721820e-01 8.952461519970050796e-01 8.906749185951776671e-01 8.932465210411242307e-01
1.963927899599198668e+00 8.923533143580500981e-01 8.959675128418603807e-01 8.903267095075967363e-01 8.938529395967045321e-01
1.970941927454910036e+00 8.925458725055052112e-01 8.967309957362423756e-01 8.900511139688672690e-01 8.944981204881299330e-01
1.977955955310621405e+00 8.927957903434668996e-01 8.975350885995374561e-01 8.898510060742752525e-01 8.951773708921332284e-01
1.984969983166332996e+00 8.931031165415469486e-01 8.983783239998305303e-01 8.897291485268482569e-01 8.958862333536651290e-01
1.991984011022044365e+00 8.934678951427021953e-01 8.992592829265723120e-01 8.896881760657718852e-01 8.966205332663977901e-01
1.998998038877755734e+00 8.938901652904601702e-01 9.001765984211463900e-01 8.897305794408645330e-01 8.973764237703674151e-01
2.006012066733466881e+00 8.943699609252675486e-01 9.011289590554005802e-01 8.898586900237801522e-01 8.981504275881152521e-01
2.013026094589178250e+00 8.949073104491501729e-01 9.021151122483005436e-01 8.900746651444819690e-01 8.989394753427780715e-01
2.020040122444889619e+00 8.955022363578628575e-01 9.031338674109664622e-01 8.903804742389382909e-01 8.997409399283314846e-01
2.027054150300601432e+00 8.961547548396299190e-01 9.041840989104737991e-01 8.907778858909423114e-01 9.005526665334601111e-01
2.034068178156312801e+00 8.968648753395556117e-01 9.052647488429363953e-01 8.912684558474482932e-01 9.013729979561517780e-01
2.041082206012024169e+00 8.976326000887215883e-01 9.063748296065443633e-01 8.918535160828536812e-01 9.022007948858524751e-01
2.048096233867735538e+00 8.984579235969567534e-01 9.075134262653937745e-01 8.925341649832460034e-01 9.030354508736380126e-01
2.055110261723446907e+00 8.993408321082104750e-01 9.086796986951394262e-01 8.933112587167895136e-01 9.038769017580313703e-01
2.062124289579158276e+00 9.002813030174153797e-01 9.098728835016984817e-01 8.941854038511477532e-01 9.047256293645005165e-01
2.069138317434869645e+00 9.012793042476944239e-01 9.110922957044558235e-01 8.951569512731496481e-01 9.055826593499249899e-01
2.076152345290581014e+00 9.023347935867003233e-01 9.123373301756669829e-01 8.962259914598192934e-01 9.064495531189975530e-01
2.083166373146292827e+00 9.034477179808597658e-01 9.136074628279985399e-01 8.973923511434120925e-01 9.073283937972094204e-01
2.090180401002004196e+00 9.046180127862323284e-01 9.149022515424360957e-01 8.986555914062629435e-01 9.082217663042295719e-01
2.097194428857715565e+00 9.058456009746692628e-01 9.162213368290739179e-01 9.000150072340777907e-01 9.091327316316780704e-01
2.104208456713426934e+00 9.071303922939081277e-01 9.175644422136135514e-01 9.014696285487843186e-01 9.100647954899196979e-01
2.111222484569138302e+00 9.084722823802147129e-01 9.189313743427399706e-01 9.030182227342715695e-01 9.110218715490615571e-01
2.118236512424849671e+00 9.098711518221457295e-01 9.203220228018820226e-01 9.046592986602806086e-01 9.120082395592168378e-01
2.125250540280561040e+00 9.113268651739745430e-01 9.217363596392462721e-01 9.063911122013958988e-01 9.130284986937355907e-01
2.132264568136272409e+00 9.128392699173034641e-01 9.231744385904007144e-01 9.082116732395836278e-01 9.140875165158794946e-01
2.139278595991984222e+00 9.144081953693571352e-01 9.246363939980938307e-01 9.101187541300331807e-01 9.151903740237607998e-01
2.146292623847695591e+00 9.160334515364387808e-01 9.261224394224328860e-01 9.121098996012266813e-01 9.163423072796427205e-01
2.153306651703406960e+00 9.177148279110212137e-01 9.276328659369943441e-01 9.141824380512431070e-01 9.175486461773331159e-01
2.160320679559118329e+00 9.194520922109308270e-01 9.291680401069154493e-01 9.163334941933036770e-01 9.188147509448085781e-01
2.167334707414829698e+00 9.212449890590926893e-01 9.307284016455091846e-01 9.185600029945572009e-01 9.201459470177976163e-01
2.174348735270541066e+00 9.230932386023109615e-01 9.323144607464707301e-01 9.208587248431113759e-01 9.215474589533029226e-01
2.181362763126252435e+00 9.249965350675701803e-01 9.339267950892732317e-01 9.232262618693916068e-01 9.230243440794180243e-01
2.188376790981963804e+00 9.269545452543719311e-01 9.355660465159181260e-01 9.256590753390858684e-01 9.245814265988117064e-01
2.195390818837675617e+00 9.289669069616677266e-01 9.372329173777935729e-01 9.281535040262904879e-01 9.262232328774687717e-01
2.202404846693386986e+00 9.310332273479687837e-01 9.389281665519939590e-01 9.307057834670081631e-01 9.279539286572882073e-01
2.209418874549098355e+00 9.331530812233090888e-01 9.406526051270913680e-01 9.333120659849726275e-01 9.297772589305902668e-01
2.216432902404809724e+00 9.353260092717786689e-01 9.424070917590029461e-01 9.359684413738789122e-01 9.316964912061939108e-01
2.223446930260521093e+00 9.375515162034475658e-01 9.441925276982736648e-01 9.386709581125874946e-01 9.337143628802450079e-01
2.230460958116232462e+00 9.398290688346050414e-01 9.460098514907996359e-01 9.414156449827570938e-01 9.358330334002629147e-01
2.237474985971943831e+00 9.421580940953500072e-01 9.478600333547425594e-01 9.441985329517297298e-01 9.380540418778179346e-01
2.244489013827655199e+00 9.445379769637229916e-01 9.497440692371367232e-01 9.470156771773678983e-01 9.403782707638553839e-01
2.251503041683366568e+00 9.469680583257056306e-01 9.516629745544671337e-01 9.498631789860153551e-01 9.428059161510040642e-01
2.258517069539078381e+00 9.494476327606312660e-01 9.536177776222991564e-01 9.527372076698388259e-01 9.453364652094173870e-01
2.265531097394789750e+00 9.519759462517175530e-01 9.556095127798648337e-01 9.556340219455983220e-01 9.479686811970132743e-01
2.272545125250501119e+00 9.545521938216997571e-01 9.576392132163681348e-01 9.585499909134120866e-01 9.507005964117757335e-01
2.279559153106212488e+00 9.571755170937706891e-01 9.597079035066442554e-01 9.614816143514042235e-01 9.535295133734532635e-01
2.286573180961923857e+00 9.598450017783481947e-01 9.618165918647199053e-01 9.644255421802939710e-01 9.564520144350976416e-01
2.293587208817635226e+00 9.625596750864930939e-01 9.639662621247468977e-01 9.673785929310536602e-01 9.594639799320233697e-01
2.300601236673346595e+00 9.653185030711625148e-01 9.661578654597459126e-01 9.703377710487895991e-01 9.625606148776866267e-01
2.307615264529057963e+00 9.681203878978721367e-01 9.683923118495799676e-01 9.733002828670246354e-01 9.657364841134742361e-01
2.314629292384769776e+00 9.709641650467581986e-01 9.706704613105890944e-01 9.762635510886327195e-01 9.689855557133849606e-01
2.321643320240481145e+00 9.738486004485101821e-01 9.729931149003643309e-01 9.792252276128544652e-01 9.723012523360742287e-01
2.328657348096192514e+00 9.767723875571422409e-01 9.753610055122043931e-01 9.821832045521237120e-01 9.756765101068165524e-01
2.335671375951903883e+00 9.797341443631204516e-01 9.777747884748935192e-01 9.851356232879190378e-01 9.791038445017683500e-01
2.342685403807615252e+00 9.827324103509663678e-01 9.802350319745748441e-01 9.880808814215593650e-01 9.825754225977761935e-01
2.349699431663326621e+00 9.857656434061010664e-01 9.827422073166377503e-01 9.910176374838036706e-01 9.860831409441465079e-01
2.356713459519037990e+00 9.888322166763737764e-01 9.852966790467280189e-01 9.939448132763343269e-01 9.896187082096704613e-01
2.363727487374749359e+00 9.919304153944807911e-01 9.878986949512040816e-01 9.968615937287257367e-01 9.931737316602275989e-01
2.370741515230461172e+00 9.950584336682593012e-01 9.905483759586052317e-01 9.997674241663387917e-01 9.967398064308939931e-01
2.377755543086172541e+00 9.982143712466966523e-01 9.932457059649660858e-01 1.002662004897747705e+00 1.000308606473197859e+00
2.384769570941883909e+00 1.001396230270391596e+00 9.959905216071284206e-01 1.005545283044819938e+00 1.003871975984481857e+00
2.391783598797595278e+00 1.004601912016170662e+00 9.987825020095227879e-01 1.008417441554424254e+00 1.007422020063736934e+00
2.398797626653306647e+00 1.007829213646552091e+00 1.001621158531264655e+00 1.011278885347915990e+00 1.010951193288286420e+00
2.405811654509018016e+00 1.011075824975830928e+00 1.004505824541808146e+00 1.014130224583077888e+00 1.014452384869738433e+00
2.412825682364729385e+00 1.014339325265664060e+00 1.007435645254824319e+00 1.016972255022990046e+00 1.017918999027104476e+00
2.419839710220440754e+00 1.017617180064199101e+00 1.010409567651434193e+00 1.019805935527390517e+00 1.021345029211194300e+00
2.426853738076152567e+00 1.020906738104011335e+00 1.013426330525417640e+00 1.022632362704406717e+00 1.024725124828595346e+00
2.433867765931863936e+00 1.024205228275353541e+00 1.016484454684544847e+00 1.025452742784027427e+00 1.028054649146796340e+00
2.440881793787575305e+00 1.027509756692547294e+00 1.019582233343732991e+00 1.028268360799314829e+00 1.031329727115285255e+00
2.447895821643286673e+00 1.030817303872651136e+00 1.022717722747322977e+00 1.031080547187028129e+00 1.034547281911559535e+00
2.454909849498998042e+00 1.034124722046919187e+00 1.025888733059390878e+00 1.033890641945966804e+00 1.037705059116464712e+00
2.461923877354709411e+00 1.037428732626943573e+00 1.029092819562670735e+00 1.036699956518876808e+00 1.040801637540587965e+00
2.468937905210420780e+00 1.040725923848766055e+00 1.032327274208349577e+00 1.039509733592028029e+00 1.043836425862638917e+00
2.475951933066132149e+00 1.044012748619648212e+00 1.035589117560728134e+00 1.042321105035512341e+00 1.046809644401768713e+00
2.482965960921843962e+00 1.047285522593572216e+00 1.038875091182491772e+00 1.045135048236732311e+00 1.049722291528162543e+00
2.489979988777555331e+00 1.050540422502922899e+00 1.042181650508132718e+00 1.047952341109337437e+00 1.052576094419254593e+00
2.496994016633266700e+00 1.053773484775120117e+00 1.045504958254900973e+00 1.050773516089820392e+00 1.055373444091462609e+00
2.504008044488978069e+00 1.056980604464245577e+00 1.048840878422508061e+00 1.053598813463936024e+00 1.058117314877976334e+00
2.511022072344689438e+00 1.060157534528942902e+00 1.052184970934725960e+00 1.056428134394844065e+00 1.060811168780017466e+00
2.518036100200400806e+00 1.063299885488941721e+00 1.055532486977944551e+00 1.059260994054163296e+00 1.063458845389861462e+00
2.525050128056112175e+00 1.066403125493595061e+00 1.058878365093730345e+00 1.062096475285729591e+00 1.066064438366116418e+00
2.532064155911823544e+00 1.069462580836678445e+00 1.062217228084431753e+00 1.064933183259502147e+00 1.068632159732161524e+00
2.539078183767535357e+00 1.072473436952395165e+00 1.065543380792926209e+00 1.067769201599448436e+00 1.071166193563720226e+00
2.546092211623246726e+00 1.075430739928068258e+00 1.068850808819674425e+00 1.070602050494082746e+00 1.073670540927250006e+00
2.553106239478958095e+00 1.078329398569319642e+00 1.072133178242382634e+00 1.073428647321266194e+00 1.076148858222712335e+00
2.560120267334669464e+00 1.081164187053569536e+00 1.075383836405712445e+00 1.076245270339546201e+00 1.078604291367416090e+00
2.567134295190380833e+00 1.083929748207524080e+00 1.078595813850678820e+00 1.079047526016321479e+00 1.081039308526662079e+00
2.574148323046092202e+00 1.086620597443799019e+00 1.081761827455611780e+00 1.081830320578066829e+00 1.083455534346046578e+00
2.581162350901803570e+00 1.089231127390977161e+00 1.084874284862823002e+00 1.084587836379252046e+00 1.085853588863353814e+00
2.588176378757514939e+00 1.091755613250229517e+00 1.087925290267422573e+00 1.087313513694001088e+00 1.088232934468442048e+00
2.595190406613226752e+00 1.094188218910015387e+00 1.090906651647092884e+00 1.090000038537441540e+00 1.090591734430538473e+00
2.602204434468938121e+00 1.096523003848374644e+00 1.093809889513997158e+00 1.092639337121508181e+00 1.092926726616823663e+00
2.609218462324649490e+00 1.098753930849875049e+00 1.096626247272436627e+00 1.095222577542178888e+00 1.095233116076819835e+00
2.616232490180360859e+00 1.100874874561345473e+00 1.099346703268333281e+00 1.097740179281050610e+00 1.097504490156466339e+00
2.623246518036072228e+00 1.102879630907101616e+00 1.101961984619122425e+00 1.100181831083208772e+00 1.099732759726570697e+00
2.630260545891783597e+00 1.104761927380462971e+00 1.104462582915181734e+00 1.102536517744779454e+00 1.101908129955212701e+00
2.637274573747494966e+00 1.106515434223870997e+00 1.106838771886517581e+00 1.104792556306678941e+00 1.104019103815698566e+00
2.644288601603206335e+00 1.108133776504987011e+00 1.109080627131049157e+00 1.106937642105073838e+00 1.106052521194200056e+00
2.651302629458918148e+00 1.109610547090591259e+00 1.111178048003510499e+00 1.108958905073185175e+00 1.107993636038269614e+00
2.658316657314629516e+00 1.110939320514103157e+00 1.113120781766685274e+00 1.110842976622370415e+00 1.109826233463793388e+00
2.665330685170340885e+00 1.112113667725965538e+00 1.114898450109464978e+00 1.112576067352075704e+00 1.111532788109464986e+00
2.672344713026052254e+00 1.113127171709132224e+00 1.116500578138988953e+00 1.114144055747220419e+00 1.113094664291635949e+00
2.679358740881763623e+00 1.113973443934373142e+00 1.117916625956983045e+00 1.115532587916940654e+00 1.114492357667122180e+00
2.686372768737474992e+00 1.114646141622225306e+00 1.119136022933285401e+00 1.116727188309243335e+00 1.115705777157846690e+00
2.693386796593186361e+00 1.115138985770138369e+00 1.120148204792463797e+00 1.117713381200946321e+00 1.116714564831866596e+00
2.700400824448897730e+00 1.115445779894777667e+00 1.120942653632408748e+00 1.118476822610101840e+00 1.117498450276012578e+00
2.707414852304609099e+00 1.115560429430670020e+00 1.121508940996782444e+00 1.119003442107721291e+00 1.118037634744563968e+00
2.714428880160320912e+00 1.115476961717397630e+00 1.121836774126264258e+00 1.119279593815734275e+00 1.118313199038450056e+00
2.721442908016032280e+00 1.115189546498586148e+00 1.121916045516628602e+00 1.119292215667381463e+00 1.118307527676671409e+00
2.728456935871743649e+00 1.114692516846934600e+00 1.121736885914832449e+00 1.119028995773265533e+00 1.118004740487135829e+00
2.735470963727455018e+00 1.113980390420819200e+00 1.121289720887473695e+00 1.118478544479557302e+00 1.117391121294285306e+00
2.742484991583166387e+00 1.113047890949453222e+00 1.120565331099215856e+00 1.117630570422873948e+00 1.116455531948324920e+00
2.749499019438877756e+00 1.111889969835534897e+00 1.119554916442049963e+00 1.116476058577463570e+00 1.115189798564870438e+00
2.756513047294589125e+00 1.110501827756775972e+00 1.118250164159584337e+00 1.115007447952880870e+00 1.113589055571436059e+00
2.763527075150300494e+00 1.108878936140844429e+00 1.116643321113919507e+00 1.113218806232548319e+00 1.111652032044026628e+00
2.770541103006012307e+00 1.107017058382224750e+00 1.114727270346086430e+00 1.111105998243650861e+00 1.109381263928306716e+00
2.777555130861723676e+00 1.104912270664382135e+00 1.112495612084475560e+00 1.108666844714765620e+00 1.106783215151244226e+00
2.784569158717435045e+00 1.102560982246652221e+00 1.109942749359196901e+00 1.105901267307495939e+00 1.103868290428345889e+00
2.791583186573146413e+00 1.099959955072400852e+00 1.107063978383865610e+00 1.102811415400098527e+00 1.100650722859278785e+00
2.798597214428857782e+00 1.097106322553552005e+00 1.103855583869904677e+00 1.099401769552465158e+00 1.097148320295834312e+00
2.805611242284569151e+00 1.093997607386447246e+00 1.100314939442105233e+00 1.095679215990592370e+00 1.093382056091710908e+00
2.812625270140280520e+00 1.090631738255415595e+00 1.096440613327883673e+00 1.091653085812527291e+00 1.089375492351792207e+00
2.819639297995991889e+00 1.087007065283376983e+00 1.092232479496413555e+00 1.087335151934235800e+00 1.085154027356815210e+00
2.826653325851703702e+00 1.083122374093363538e+00 1.087691834427610971e+00 1.082739576060359754e+00 1.080743963635884430e+00
2.833667353707415071e+00 1.078976898351002855e+00 1.082821519694781465e+00 1.077882797178809193e+00 1.076171399405295270e+00
2.840681381563126440e+00 1.074570330665799212e+00 1.077626050548635472e+00 1.072783352236778009e+00 1.071460954023629952e+00
2.847695409418837809e+00 1.069902831738426707e+00 1.072111750694319188e+00 1.067461618756281760e+00 1.066634347993295817e+00
2.854709437274549177e+00 1.064975037652134748e+00 1.066286893457085938e+00 1.061939468186669622e+00 1.061708870160284368e+00
2.861723465130260546e+00 1.059788065218709496e+00 1.060161849536283230e+00 1.056239817766769340e+00 1.056695779451797046e+00
2.868737492985971915e+00 1.054343515303110435e+00 1.053749241551414473e+00 1.050386067577115057e+00 1.051598706105069780e+00
2.875751520841683284e+00 1.048643474065756198e+00 1.047064105588167093e+00 1.044401408299850953e+00 1.046412138277624138e+00
2.882765548697395097e+00 1.042690512077331766e+00 1.040124059956502034e+00 1.038307983966924475e+00 1.041120104627349940e+00
2.889779576553106466e+00 1.036487681277723727e+00 1.032949481377126943e+00 1.032125892662559163e+00 1.035695192392585229e+00
2.896793604408817835e+00 1.030038509768090416e+00 1.025563688816972796e+00 1.025872006750037535e+00 1.030098074217539184e+00
2.903807632264529204e+00 1.023346994442861924e+00 1.017993135198632659e+00 1.019558592711734324e+00 1.024277756038297182e+00
2.910821660120240573e+00 1.016417591486508565e+00 1.010267607213130026e+00 1.013191709121162631e+00 1.018172803405797744e+00
2.917835687975951942e+00 1.009255204777853132e+00 1.002420433469806138e+00 1.006769359602452063e+00 1.011713855370785176e+00
2.924849715831663310e+00 1.001865172262417891e+00 9.944887012216384603e-01 1.000279375871960141e+00 1.004827794252088680e+00
2.931863743687374679e+00 9.942532503704497593e-01 9.865134819088448026e-01 9.936970040942277871e-01 9.974440070826300353e-01
2.938877771543086492e+00 9.864255965747047439e-01 9.785400657682242764e-01 9.869821658157490463e-01 9.895032511803953934e-01
2.945891799398797861e+00 9.783887501975098155e-01 9.706182057603678359e-01 9.800763626603229417e-01 9.809697231063245759e-01
2.952905827254509230e+00 9.701496115908888607e-01 9.628023710715495342e-01 9.728991917742858542e-01 9.718470283147575550e-01
2.959919855110220599e+00 9.617154198264611376e-01 9.551520104519075627e-01 9.653444366937093957e-01 9.621988592328476475e-01
2.966933882965931968e+00 9.530937290431809039e-01 9.477318256563213028e-01 9.572756958635031399e-01 9.521753135783250777e-01
2.973947910821643337e+00 9.442923836107091073e-01 9.406120552592752704e-01 9.485215084650036044e-01 9.420459237995604251e-01
2.980961938677354706e+00 9.353194922741396855e-01 9.338687691199210050e-01 9.388699344985198536e-01 9.322406240682623579e-01
2.987975966533066075e+00 9.261834014518954827e-01 9.275841737785448515e-01 9.280625432148372767e-01 9.234000548623575444e-01
2.994989994388777887e+00 9.168926678627662419e-01 9.218469290706673425e-01 9.157877609889099046e-01 9.164367985599599642e-01
3.002004022244489256e+00 9.074560306603474125e-01 9.167524762501191304e-01 9.016735265739637128e-01 9.126093544751808784e-01
3.009018050100200625e+00 8.978823832534655880e-01 9.124033779175616532e-01 8.852791983586602020e-01 9.136109003967359810e-01
3.016032077955911994e+00 8.881807449896892415e-01 9.089096700561503095e-01 8.660866547675037941e-01 9.216751520877912718e-01
3.023046105811623363e+00 8.783602328757083022e-01 9.063892264812856148e-01 8.434905252886076843e-01 9.397019246798372638e-01
3.030060133667334732e+00 8.684300335033829921e-01 9.049681360167169952e-01 8.167874857764856333e-01 9.714053229273228451e-01
3.037074161523046101e+00 8.583993753436921503e-01 9.047810927146504589e-01 7.851645476537053581e-01 1.021487843549850449e+00
3.044088189378757470e+00 8.482775015628370996e-01 9.059717994429307142e-01 7.476862664167025496e-01 1.095844065236870168e+00
3.051102217234469283e+00 8.380736435054499944e-01 9.086933851678689056e-01 7.032807904303297608e-01 1.201798033395405252e+00
3.058116245090180652e+00 8.277969949795402904e-01 9.131088362668293712e-01 6.507246663653751817e-01 1.348378920673207082e+00
3.065130272945892020e+00 8.174566874664482841e-01 9.193914422103015571e-01 5.886263127848518906e-01 1.546640064211314280e+00
3.072144300801603389e+00 8.070617663671153519e-01 9.277252559588347047e-01 5.154080683110082717e-01 1.810027050239444435e+00
3.079158328657314758e+00 7.966211683832949975e-01 9.383055694259581081e-01 4.292867154963229126e-01 2.154801140058785425e+00
3.086172356513026127e+00 7.861437001194503393e-01 9.513394043639684661e-01 3.282523759707496325e-01 2.600525012965642091e+00
3.093186384368737496e+00 7.756380179778590289e-01 9.670460190353160623e-01 2.100456666342300771e-01 3.170618545860809157e+00
3.100200412224448865e+00 7.651126094062838945e-01 9.856574310382436588e-01 7.213300059940541686e-02 3.892993161074896236e+00
3.107214440080160678e+00 7.545757755445310355e-01 1.007418956661248144e+00 -8.832008974457572492e-02 4.800774158558256843e+00
3.114228467935872047e+00 7.440356153034415332e-01 1.032589767146987247e+00 -2.744777367907489385e-01 5.933121411625739583e+00
3.121242495791583416e+00 7.335000108975047173e-01 1.061443462252356529e+00 -4.898647650435385970e-01 7.336159852864106767e+00
3.128256523647294784e+00 7.229766148405204484e-01 1.094268661497516115e+00 -7.384001050700881308e-01 9.064032314937145784e+00
3.135270551503006153e+00 7.124728384025044159e-01 1.131369613502986482e+00 -1.024432744941311313e+00 1.118008852662366337e+01
3.142284579358717522e+00 7.019958415156480891e-01 1.173066823820045013e+00 -1.352780377865544281e+00 1.375822540465282628e+01
3.149298607214428891e+00 6.915525241074548246e-01 1.219697701666087930e+00 -1.728770912886987254e+00 1.688439523441303791e+01
3.156312635070140260e+00 6.811495188303713366e-01 1.271617225983001642e+00 -2.158287024034076573e+00 2.065829990550642847e+01
3.163326662925851629e+00 6.707931851493332820e-01 1.329198631242958673e+00 -2.647813922170078271e+00 2.519529107000287382e+01
3.170340690781563442e+00 6.604896047415933502e-01 1.392834113432633636e+00 -3.204490543034665961e+00 3.062849793128843601e+01
3.177354718637274811e+00 6.502445781570944661e-01 1.462935556653417013e+00 -3.836164354580700930e+00 3.711120635928191547e+01
3.184368746492986180e+00 6.400636226824564234e-01 1.539935280781818072e+00 -4.551449996718116786e+00 4.481951517381192929e+01
3.191382774348697549e+00 6.299519713473025195e-01 1.624286810640889200e+00 -5.359791976990093687e+00 5.395529775300934006e+01
3.198396802204408917e+00 6.199145730082066263e-01 1.716465667140365525e+00 -6.271531656539007571e+00 6.474949961925142361e+01
3.205410830060120286e+00 6.099560934428773784e-01 1.816970180850061567e+00 -7.297978771985594193e+00 7.746580534373433125e+01
3.212424857915831655e+00 6.000809173853668410e-01 1.926322328477787726e+00 -8.451487750553003053e+00 9.240471100507443225e+01
3.219438885771543024e+00 5.902931514319404993e-01 2.045068592730134860e+00 -9.745539087941553547e+00 1.099080415512372326e+02
3.226452913627254837e+00 5.805966277467852210e-01 2.173780846041647674e+00 -1.119482607110848349e+01 1.303639557620374489e+02
3.233466941482966206e+00 5.709949084969325739e-01 2.313057258664488192e+00 -1.281534714124002683e+01 1.542124851067106306e+02
3.240480969338677575e+00 5.614912909464536694e-01 2.463523231618574894e+00 -1.462450420585555477e+01 1.819516566540607414e+02
3.247494997194388944e+00 5.520888131412617916e-01 2.625832355008681063e+00 -1.664120722314161327e+01 2.141442543382562462e+02
3.254509025050100313e+00 5.427902601174904307e-01 2.800667392222663032e+00 -1.888598539632369011e+01 2.514252773298711929e+02
3.261523052905811682e+00 5.335981705684794685e-01 2.988741290532451966e+00 -2.138110533114391032e+01 2.945101590282110351e+02
3.268537080761523050e+00 5.245148439077934599e-01 3.190798218626339278e+00 -2.415069652533979649e+01 3.442038152973577212e+02
3.275551108617234419e+00 5.155423476683280715e-01 3.407614631609027001e+00 -2.722088457544556661e+01 4.014105960362840619e+02
3.282565136472946232e+00 5.066825251804240038e-01 3.640000364013536771e+00 -3.061993250326813154e+01 4.671452200250118381e+02
3.289579164328657601e+00 4.979370034749751039e-01 3.888799751375934921e+00 -3.437839062203615015e+01 5.425447792476320501e+02
3.296593192184368970e+00 4.893072013606294957e-01 4.154892780932767593e+00 -3.852925538053615639e+01 6.288819055845649473e+02
3.303607220040080339e+00 4.807943376274770308e-01 4.439196272007328581e+00 -4.310813764249498092e+01 7.275791999159540637e+02
3.310621247895791708e+00 4.723994393328572183e-01 4.742665086660299956e+00 -4.815344087813718232e+01 8.402250313144390930e+02
3.317635275751503077e+00 4.641233501282484020e-01 5.066293371186807448e+00 -5.370654976517883483e+01 9.685908221564504856e+02
3.324649303607214446e+00 4.559667385894695668e-01 5.411115829050601178e+00 -5.981202971760714604e+01 1.114649943678408590e+03
3.331663331462925814e+00 4.479301065156280348e-01 5.778209025854371461e+00 -6.651783788242386208e+01 1.280598355779462963e+03
3.338677359318637627e+00 4.400137971654532465e-01 6.168692726952347272e+00 -7.387554616710228572e+01 1.468877134758942702e+03
3.345691387174348996e+00 4.322180034026776863e-01 6.583731268320251573e+00 -8.194057688390650185e+01 1.682197043211540858e+03
3.352705415030060365e+00 4.245427757251117873e-01 7.024534961305920255e+00 -9.077245162140970081e+01 1.923565307522443618e+03
3.359719442885771734e+00 4.169880301548942181e-01 7.492361531891903681e+00 -1.004350539785740608e+02 2.196314780348086515e+03
3.366733470741483103e+00 4.095535559701166672e-01 7.988517595109428271e+00 -1.109969068226412787e+02 2.504135678176938200e+03
3.373747498597194472e+00 4.022390232605794202e-01 8.514360165252586654e+00 -1.225314647588652406e+02 2.851110097582823983e+03
3.380761526452905841e+00 3.950439902928821190e-01 9.071298202548836898e+00 -1.351174225277837593e+02 3.241749528154815380e+03
3.387775554308617210e+00 3.879679106723054605e-01 9.660794196951957957e+00 -1.488390400743664088e+02 3.681035595362264758e+03
3.394789582164329023e+00 3.810101402911099111e-01 1.028436578973053983e+01 -1.637864850629148918e+02 4.174464282838839608e+03
3.401803610020040392e+00 3.741699440548199584e-01 1.094358743353514640e+01 -1.800561936421795508e+02 4.728093900800815391e+03
3.408817637875751760e+00 3.674465023799141639e-01 1.164009209163587855e+01 -1.977512502967326782e+02 5.348597085605053508e+03
3.415831665731463129e+00 3.608389174580299841e-01 1.237557297703053649e+01 -2.169817876532409855e+02 6.043317134860046281e+03
3.422845693587174498e+00 3.543462192833262137e-01 1.315178533213239831e+01 -2.378654071439661379e+02 6.820329003088685567e+03
3.429859721442885867e+00 3.479673714410676522e-01 1.397054824975623077e+01 -2.605276214646113431e+02 7.688505304768947099e+03
3.436873749298597236e+00 3.417012766567477100e-01 1.483374653613047123e+01 -2.851023197995774581e+02 8.657587694714351528e+03
3.443887777154308605e+00 3.355467821062458889e-01 1.574333261667129946e+01 -3.117322568246873971e+02 9.738264020266004081e+03
3.450901805010020418e+00 3.295026844885121098e-01 1.670132848526473879e+01 -3.405695665357726512e+02 1.094225166573176466e+04
3.457915832865731787e+00 3.235677348632024497e-01 1.770982769781244315e+01 -3.717763019909716604e+02 1.228238753699653171e+04
3.464929860721443156e+00 3.177406432564865990e-01 1.877099741080547091e+01 -4.055250020953247940e+02 1.377272516332073610e+04
3.471943888577154524e+00 3.120200830389607272e-01 1.988708046569937693e+01 -4.419992865982494550e+02 1.542863942412719734e+04
3.478957916432865893e+00 3.064046950801977975e-01 2.106039751987532682e+01 -4.813944805178751949e+02 1.726693944113834368e+04
3.485971944288577262e+00 3.008930916849982817e-01 2.229334922497917759e+01 -5.239182692508502441e+02 1.930599021064997214e+04
3.492985972144288631e+00 2.954838603168389866e-01 2.358841845344305810e+01 -5.697913856723987465e+02 2.156584358712270114e+04
3.500000000000000000e+00 2.901755671143900761e-01 2.494817257400014299e+01 -6.192483305788116468e+02 2.406837926771878119e+04


==> fig/data/2PFRHMC/extra_j136X.txt <==
ID  p1 p2  run    SF    F1  F2    F3   Total
1   4  0   g10p2x 13   576  0     480  1069
2   4  14  g7p4   43  1984  3036  476  5539 
3   4  20  g8p5   61  3136  7752  640  11589
4   4  24  g9p6   73  4000  12480 792  17345


==> fig/data/2PFRHMC/extra_j136X_cs.txt <==
ID  Job     p1 p2  SF  F1    F2    F3   Total
0   g10p4   4  0   13  960   0     480  1453
2   g7p4    4  14  43  1984  3036  476  5539 
3   g8p3    4  20  61  864   2280  640  3845
4   g9p1fa  4  24  73  1216  3840  792  5921


==> fig/data/2PFRHMC/favg_j136X.txt <==
p q F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
4 10 9.75893 6e-05 0 0 1.96983 4e-05 1.14687 2.4e-05 0.25052 2.3e-05
4 16 9.75871 6e-05 0 0 1.96991 4e-05 1.12333 2.2e-05 0.181069 1.8e-05
4 20 9.75958 6e-05 0 0 1.96991 4e-05 1.11848 2.2e-05 0.161724 1.7e-05


==> fig/data/2PFRHMC/fmax_j136X.txt <==
p q F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
4 10 18.6715 0.0023 0 0 5.781 0.003 3.0804 0.0012 0.6496 0.0004
4 16 18.667 0.0023 0 0 5.779 0.003 3.011 0.0011 0.4686 0.0004
4 20 18.6731 0.0022 0 0 5.783 0.003 2.997 0.0011 0.4153 0.0004


==> fig/data/2PFRHMC/iters_j136X.txt <==
p  q  iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err
#4   0   5490     9            0        0            0        0            35680    100
4   10  5557     9            0        0            0        0            25160    80
4   16  5827     8            0        0            0        0            30240    70
4   20  6073     9            0        0            0        0            35660    90


==> fig/data/2PFRHMC/iters_j136X_cs.txt <==
p  q   iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err
#4  0   5362     7            0        0            0        0            34320    80
4  10  5557     9            0        0            0        0            25160    80
4  16  5851     8            0        0            0        0            30270    70
4  20  5832     10           0        0            0        0            33650    100


==> fig/data/2PFRHMC/pacc_j136X.txt <==
ID  p1 p2  Job    Acc    Acc_err
0   4  0   g10p2x 0.680  0.010
2   4  14  g7p4   0.682  0.010
3   4  20  g8p5   0.663  0.011
4   4  24  g9p6   0.709  0.010


==> fig/data/2PFRHMC/pacc_j136X_cs.txt <==
ID  Job     p1 p2  Acc    Acc_err
0   g10p4   4  0   0.708  0.010
2   g7p4    4  14  0.682  0.010
3   g8p3    4  20  0.648  0.011
4   g9p1fa  4  24  0.717  0.010


==> fig/data/2PFRHMC/rho_j136X.txt <==
ID  p1 p2  Group  Job     steps        ntraj
0   4  0   j1351  g10p2x  10-18-480    2000
2   4  14  j1365  g7p4    7-33-62-480  2000
3   4  20  j1363  g8p5    8-51-98-480  2000
4   4  24  j1364  g9p6    9-65-125-480 2000
# F.dt data


==> fig/data/2PFRHMC/rho_j136X_cs.txt <==
ID  Group  Job     p1 p2  steps        ntraj
0   j1351  g10p4   4  0   10-30-480    2000
2   j1365  g7p4    4  14  7-33-62-480  2000
3   j1363  g8p3    4  20  8-15-27-480  2000
4   j1364  g9p1fa  4  24  9-20-38-480  2000
# cs-tuned data


==> fig/data/2PFRHMC/witers_j136X.txt <==
p  q   iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
#4  0   847.1    12.5         0.0      0.0          53180    930          8093     132          62120     1070
4  10  2909.0   43.0         4452.0   65.0         37590    670          8211     134          53160     910
4  16  4730.0   78.0         11692.0  194.0        46580    880          8881     159          71880     1310
4  20  5642.0   80.0         17602.0  248.0        51410    850          8669     135          83330     1310


==> fig/data/2PFRHMC/witers_j136X_cs.txt <==
p  q   iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
#4  0   1355.9   19.2         0.0      0.0          49150    810          7592     117          58100     940
4  10  2909.0   43.0         4452.0   65.0         37590    670          8211     134          53160     910
4  16  1333.3   22.6         3519.0   60.0         47700    920          9123     167          61680     1170
4  20  1696.0   23.7         5356.0   75.0         48040    810          8236     129          63320     1040


==> fig/data/2tRHMC/favg_j1380X.txt <==
ID t1 t2 F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
0 2 6  9.75913 0.0001 0 0 0.41161 1.1e-05 1.2381 0.0024 0.09485 7e-05
1 2 5  9.75891 6e-05 0 0 0.411613 1.1e-05 1.12759 2.4e-05 0.21111 7e-05
2 4 6  9.75967 6e-05 0 0 1.28732 2.5e-05 0.370288 1.5e-05 0.0947 6e-05
3 4 8  9.75991 7e-05 0 0 1.28741 3e-05 0.43867 3e-05 0.02115 0.00011
4 3 6  9.75919 6e-05 0 0 0.87729 1.7e-05 0.783646 2.1e-05 0.09494 7e-05
5 3 5  9.75933 6e-05 0 0 0.877344 1.8e-05 0.670497 1.7e-05 0.21057 7e-05
6 4 7  9.75923 6e-05 0 0 1.28742 3e-05 0.419267 2e-05 0.04471 8e-05
7 5 8  9.75972 7e-05 0 0 1.52206 3e-05 0.193076 2.5e-05 0.02118 7e-05
8 5 10 9.76009 6e-05 0 0 1.52198 3e-05 0.20593 4e-05 0.00454 7e-05
9 5 7  9.75933 6e-05 0 0 1.52198 3e-05 0.171689 1.6e-05 0.0443 6e-05
10 4 5  9.75955 6e-05 0 0 1.28744 3e-05 0.252446 1.1e-05 0.21028 6e-05
11 3 4  9.75905 6e-05 0 0 0.877341 1.7e-05 0.422433 1.2e-05 0.45402 7e-05


==> fig/data/2tRHMC/favg_j1380X_t4.txt <==
ID t1 t2 F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
2 4 6  9.75967 6e-05 0 0 1.28732 2.5e-05 0.370288 1.5e-05 0.0947 6e-05
3 4 8  9.75991 7e-05 0 0 1.28741 3e-05 0.43867 3e-05 0.02115 0.00011
6 4 7  9.75923 6e-05 0 0 1.28742 3e-05 0.419267 2e-05 0.04471 8e-05
10 4 5  9.75955 6e-05 0 0 1.28744 3e-05 0.252446 1.1e-05 0.21028 6e-05


==> fig/data/2tRHMC/favg_j1380X_t5.txt <==
ID t1 t2 F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
7 5 8  9.75972 7e-05 0 0 1.52206 3e-05 0.193076 2.5e-05 0.02118 7e-05
8 5 10 9.76009 6e-05 0 0 1.52198 3e-05 0.20593 4e-05 0.00454 7e-05
9 5 7  9.75933 6e-05 0 0 1.52198 3e-05 0.171689 1.6e-05 0.0443 6e-05


==> fig/data/2tRHMC/fmax_j1380X.txt <==
ID t1 t2 F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
0 2 6  18.6767 0.0023 0 0 1.1793 0.0007 3.623 0.008 0.4573 0.0012
1 2 5  18.6746 0.0022 0 0 1.1793 0.0006 3.2881 0.0017 0.7837 0.0014
2 4 6  18.6733 0.0023 0 0 3.7176 0.0019 1.1264 0.0006 0.4543 0.0012
3 4 8  18.674 0.003 0 0 3.7147 0.0023 1.3579 0.0009 0.18 0.003
4 3 6  18.6737 0.0022 0 0 2.5195 0.0013 2.3219 0.0012 0.459 0.0012
5 3 5  18.6721 0.0023 0 0 2.5213 0.0013 1.9775 0.0011 0.7789 0.0013
6 4 7  18.6728 0.0022 0 0 3.719 0.0019 1.2873 0.0007 0.2857 0.0015
7 5 8  18.676 0.003 0 0 4.407 0.003 0.653 0.0007 0.1726 0.0012
8 5 10 18.6737 0.0023 0 0 4.4025 0.0022 0.7292 0.0008 0.0614 0.0019
9 5 7  18.6711 0.0023 0 0 4.4133 0.0023 0.5626 0.0004 0.2835 0.0011
10 4 5  18.6786 0.0023 0 0 3.715 0.0019 0.7575 0.0004 0.7749 0.0011
11 3 4  18.6739 0.0024 0 0 2.5204 0.0013 1.2362 0.0007 1.4344 0.001


==> fig/data/2tRHMC/fmax_j1380X_t4.txt <==
ID t1 t2 F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
2 4 6  18.6733 0.0023 0 0 3.7176 0.0019 1.1264 0.0006 0.4543 0.0012
3 4 8  18.674 0.003 0 0 3.7147 0.0023 1.3579 0.0009 0.18 0.003
6 4 7  18.6728 0.0022 0 0 3.719 0.0019 1.2873 0.0007 0.2857 0.0015
10 4 5  18.6786 0.0023 0 0 3.715 0.0019 0.7575 0.0004 0.7749 0.0011


==> fig/data/2tRHMC/fmax_j1380X_t5.txt <==
ID t1 t2 F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
7 5 8  18.676 0.003 0 0 4.407 0.003 0.653 0.0007 0.1726 0.0012
8 5 10 18.6737 0.0023 0 0 4.4025 0.0022 0.7292 0.0008 0.0614 0.0019
9 5 7  18.6711 0.0023 0 0 4.4133 0.0023 0.5626 0.0004 0.2835 0.0011


==> fig/data/2tRHMC/iters_j1380X.txt <==
ID  t1  t2  iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err
0   2   6   6190     9            558      0            12319.4  1            18600    50
1   2   5   6018     9            378      0            4664     0            22450    60
2   4   6   6302     7            4050     0            3881.8   0.3          18500    40
3   4   8   7712     10           7050     0            23807    6            11960    30
4   3   6   6264     9            1830     0            8154.5   0.3          18730    50
5   3   5   5931     9            1230     0            2728     0            21900    60
6   4   7   6748     10           5050     0            9446     1            14940    50
7   5   8   7855     10           12405    0.24         9931     3            11860    30
8   5   10  10240    15           22787.7  0.4          53590    90           8584     25
9   5   7   7083     9            11350.3  0.15         4653.8   0.4          15620    50
10  4   5   5957     11           2949.85  0.15         1145.71  0.19         21380    70
11  3   4   5821     8            990      0            850      0            32260    90
# no IAT scaling


==> fig/data/2tRHMC/iters_j1380X_cs.txt <==
ID  t1  t2  iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err
0   2   6   6190     9            558      0            12319.4  1            18600    50
1   2   5   6018     9            378      0            4664     0            22450    60
2   4   6   6302     7            4050     0            3881.8   0.3          18500    40
3   4   8   7713     10           3050     0            9788.4   2.2          11920    40
4   3   6   6264     9            1830     0            8154.5   0.3          18730    50
5   3   5   5931     9            1230     0            2728     0            21900    60
6   4   7   6912     8            3550     0            6756     0.5          15550    40
7   5   8   7745     11           6246.19  0.14         5195.2   1.5          11520    40
8   5   10  9847     16           5365.7   0.15         12560    30           7970     30
9   5   7   7055     8            8358.77  0.13         3559.14  0.23         15370    40
10  4   5   5957     11           2949.85  0.15         1145.71  0.19         21380    70
11  3   4   5821     8            990      0            850      0            32260    90
# no IAT scaling


==> fig/data/2tRHMC/pacc_j1380X.txt <==
ID  Job       t1  t2  Acc    Acc_err
1   1.g5p3x    2   6  0.7298 0.0099
2   2.g6p1x    2   5  0.666  0.011
3   3.g5p2x    4   6  0.722  0.010
4   4.g3p2x    4   8  0.656  0.011
5   5.g5p2x    3   6  0.7293 0.0099
6   6.g6p1x    3   5  0.689  0.010
7   7.g4p2x    4   7  0.706  0.010
8   8.g3p1x    5   8  0.659  0.011
9   9.g2p1     5   10 0.7742 0.0093
10  10.g4p1    5   7  0.674  0.010
11  11.g6p3a   4   5  0.690  0.010
12  12.g9p1    3   4  0.7507 0.0097


==> fig/data/2tRHMC/pacc_j1380X_cs.txt <==
ID  Job       t1  t2  Acc    Acc_err
1   1.g5p3x    2   6  0.7298 0.0099
2   2.g6p1x    2   5  0.666  0.011
3   3.g5p2x    4   6  0.722  0.010
4   4.g3p4     4   8  0.668  0.011
5   5.g5p2x    3   6  0.7293 0.0099
6   6.g6p1x    3   5  0.689  0.010
7   7.g4p6     4   7  0.690  0.010
8   8.g3p6     5   8  0.640  0.011
9   9.g2p5     5   10 0.684  0.010
10  10.g4p3    5   7  0.714  0.010
11  11.g6p2a   4   5  0.690  0.010
12  12.g9p1    3   4  0.7507 0.0097


==> fig/data/2tRHMC/rho_j1380X.txt <==
ID  Job             t1  t2  steps          ntraj
2   j13801.g5p3x    2   6   5-40-15-480    2000
1   j13802.g6p1x    2   5   6-26-10-480    2000
9   j13803.g5p2x    4   6   5-12-40-480    2000
11  j13804.g3p2x    4   8   3-25-70-480    2000
6   j13805.g5p2x    3   6   5-26-30-480    2000 #?, not quite force tuned
5   j13806.g6p1x    3   5   6-15-20-480    2000
10  j13807.g4p2x    4   7   4-17-50-480    2000
14  j13808.g3p1x    5   8   3-10-70-480    2000
15  j13809.g2p1     5   10  2-22-129-480   2000
13  j138010.g4p1    5   7   4-8-64-480     2000 
8   j138011.g6p3a   4   5   6-6-29-480     2000
4   j138012.g9p1    3   4   9-8-16-480     2000
# '#' = need updating


==> fig/data/2tRHMC/rho_j1380X_cs.txt <==
ID  Job             t1  t2  steps          ntraj
2   j13801.g5p3x    2   6   5-40-15-480    2000 #? Not much explor'n
1   j13802.g6p1x    2   5   6-26-10-480    2000 #? Not much explor'n
9   j13803.g5p2x    4   6   5-12-40-480    2000
11  j13804.g3p4     4   8   3-10-30-480    2000
6   j13805.g5p2x    3   6   5-26-30-480    2000 #? Not much explor'n
5   j13806.g6p1x    3   5   6-15-20-480    2000 #? Not much explor'n
10  j13807.g4p6     4   7   4-12-35-480    2000
14  j13808.g3p6     5   8   3-5-35-480     2000
15  j13809.g2p5     5   10  2-5-30-480     2000
13  j138010.g4p3    5   7   4-6-47-480     2000
8   j138011.g6p3a   4   5   6-6-29-480     2000
4   j138012.g9p1    3   4   9-8-16-480     2000 #? Not much explor'n
# '#' = needs updating


==> fig/data/2tRHMC/rho_sort_j1380X.txt <==
ID  Job             t1  t2  steps          ntraj
1   j13802.g6p1x    2   5   6-26-10-480    2000 #!
2   j13801.g5p3x    2   6   5-40-15-480    2000
#
4   j138012.g9p1    3   4   9-8-16-480     2000
5   j13806.g6p1x    3   5   6-15-20-480    2000
6   j13805.g5p2x    3   6   5-26-30-480    2000 #?, not quite force tuned
#
8   j138011.g6p2x   4   5   6-7-36-480     2000 #?, not quite force tuned
9   j13803.g5p2x    4   6   5-12-40-480    2000
10  j13807.g4p2x    4   7   4-17-50-480    2000 #?, not quite force tuned
11  j13804.g4p1x    4   8   4-30-80-480    1500 #?, not *quite* ftuned
#
13  j138010.g4p1    5   7   4-8-64-480     2000 #?, not *quite* ftuned
14  j13808.g4p2n    5   8   4-12-84-480    1000 #?, not *quite* ftuned
15  j13809.g2p1x    5   10  2-12-70-480    1000 #?, not ftuned
#
#
# These configs are close to the maximal force-tuned point


==> fig/data/2tRHMC/witers_j1380X.txt <==
t1  t2  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
2   6   764.6    10.4         16881.0  230.0        25490    410          8482     127          51610     780
2   5   567.6    9.4          7003.0   116.0        33710    650          9036     163          50320     930
4   6   5609.0   78.0         5376.0   75.0         25620    410          8729     131          45340     690
4   8   10747.0  180.0        36290.0  620.0        18230    350          11756    212          77030     1360
3   6   2509.0   34.0         11181.0  152.0        25680    420          8589     129          47960     730
3   5   1785.0   26.0         3959.0   57.0         31790    550          8608     138          46140     770
4   7   7153.0   101.0        13380.0  191.0        21160    370          9558     150          51250     810
5   8   18820.0  310.0        15070.0  260.0        18000    350          11920    214          63810     1130
5   10  29430.0  350.0        69220.0  950.0        11088    165          13227    178          122970    1650
5   7   16840.0  250.0        6905.0   103.0        23180    420          10509    169          57430     940
4   5   4275.0   62.0         1660.4   24.3         30990    550          8633     141          45550     780
3   4   1318.8   17.0         1132.3   14.6         42970    680          7754     111          53180     820
# no IAT scaling


==> fig/data/2tRHMC/witers_j1380X_cs.txt <==
t1  t2  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
2   6   764.6    10.4         16881.0  230.0        25490    410          8482     127          51610     780
2   5   567.6    9.4          7003.0   116.0        33710    650          9036     163          50320     930
4   6   5609.0   78.0         5376.0   75.0         25620    410          8729     131          45340     690
4   8   4566.0   75.0         14653.0  245.0        17840    350          11546    205          48610     880
3   6   2509.0   34.0         11181.0  152.0        25680    420          8589     129          47960     730
3   5   1785.0   26.0         3959.0   57.0         31790    550          8608     138          46140     770
4   7   5145.0   75.0         9791.0   143.0        22540    380          10017    157          47490     760
5   8   9760.0   168.0        8118.0   142.0        18000    370          12102    225          47980     910
5   10  7845.0   115.0        18360.0  310.0        11652    214          14396    234          52260     880
5   7   11707.0  164.0        4985.0   70.0         21530    360          9881     150          48100     740
4   5   4275.0   62.0         1660.4   24.3         30990    550          8633     141          45550     780
3   4   1318.8   17.0         1132.3   14.6         42970    680          7754     111          53180     820
# no IAT scaling


==> fig/data/2tRHMC/witers_j1380X_t2.txt <==
t1  t2  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
2   6   764.6    10.4         16881.0  230.0        25490    410          8482     127          51610     780
2   5   567.6    9.4          7003.0   116.0        33710    650          9036     163          50320     930
# no IAT scaling


==> fig/data/2tRHMC/witers_j1380X_t2_cs.txt <==
t1  t2  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
2   6   764.6    10.4         16881.0  230.0        25490    410          8482     127          51610     780
2   5   567.6    9.4          7003.0   116.0        33710    650          9036     163          50320     930
# no IAT scaling


==> fig/data/2tRHMC/witers_j1380X_t3.txt <==
t1  t2  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
3   6   2509.0   34.0         11181.0  152.0        25680    420          8589     129          47960     730
3   5   1785.0   26.0         3959.0   57.0         31790    550          8608     138          46140     770
3   4   1318.8   17.0         1132.3   14.6         42970    680          7754     111          53180     820
# no IAT scaling


==> fig/data/2tRHMC/witers_j1380X_t3_cs.txt <==
t1  t2  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
3   6   2509.0   34.0         11181.0  152.0        25680    420          8589     129          47960     730
3   5   1785.0   26.0         3959.0   57.0         31790    550          8608     138          46140     770
3   4   1318.8   17.0         1132.3   14.6         42970    680          7754     111          53180     820
# no IAT scaling


==> fig/data/2tRHMC/witers_j1380X_t4.txt <==
t1  t2  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
4   6   5609.0   78.0         5376.0   75.0         25620    410          8729     131          45340     690
4   8   10747.0  180.0        36290.0  620.0        18230    350          11756    212          77030     1360
4   7   7153.0   101.0        13380.0  191.0        21160    370          9558     150          51250     810
4   5   4275.0   62.0         1660.4   24.3         30990    550          8633     141          45550     780
# no IAT scaling


==> fig/data/2tRHMC/witers_j1380X_t4_cs.txt <==
t1  t2  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
4   6   5609.0   78.0         5376.0   75.0         25620    410          8729     131          45340     690
4   8   4566.0   75.0         14653.0  245.0        17840    350          11546    205          48610     880
4   7   5145.0   75.0         9791.0   143.0        22540    380          10017    157          47490     760
4   5   4275.0   62.0         1660.4   24.3         30990    550          8633     141          45550     780
# no IAT scaling


==> fig/data/2tRHMC/witers_j1380X_t5.txt <==
t1  t2  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
5   8   18820.0  310.0        15070.0  260.0        18000    350          11920    214          63810     1130
5   10  29430.0  350.0        69220.0  950.0        11088    165          13227    178          122970    1650
5   7   16840.0  250.0        6905.0   103.0        23180    420          10509    169          57430     940
# no IAT scaling


==> fig/data/2tRHMC/witers_j1380X_t5_cs.txt <==
t1  t2  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
5   8   9986.0   155.0        8035.0   127.0        19040    340          12553    211          49610     840
5   10  7845.0   115.0        18360.0  310.0        11652    214          14396    234          52260     880
5   7   11707.0  164.0        4985.0   70.0         21530    360          9881     150          48100     740
# no IAT scaling


==> fig/data/PFRHMC/erfc_fit_j135X_data.txt <==
n P_fit P_low P_high
1.0 0.0 0.0 0.0
1.1768391649262189 2.60272077240743e-194 4.882762741234574e-212 2.049659266078369e-178
1.3536783298524377 7.363522035857254e-112 5.407125008570879e-122 9.023895529248366e-103
1.5305174947786564 3.43976810975609e-69 2.1266573771940055e-75 1.2741553790322963e-63
1.7073566597048755 2.561315137223336e-45 2.468902903155709e-49 1.0254330326997987e-41
1.8841958246310941 4.105349475230918e-31 7.937185414917701e-34 1.1171095668228775e-28
2.061034989557313 3.1639248955672246e-22 3.973257247409509e-24 1.6081735041842403e-20
2.237874154483532 1.978340690704004e-16 8.383803609173637e-18 3.378766450166142e-15
2.414713319409751 1.6291284130908128e-12 1.5648384394844169e-13 1.3357961389950457e-11
2.5915524843359696 8.678170652263442e-10 1.469442950897547e-10 4.279748891278918e-09
2.7683916492621883 7.71710214972332e-08 1.954984097968888e-08 2.651723196221092e-07
2.9452308141884074 2.0574128850214744e-06 6.984509685874267e-07 5.437137971714781e-06
3.122069979114626 2.388364891751721e-05 1.0071884493898044e-05 5.195746738860151e-05
3.298909144040845 0.00015416438714203738 7.656324919941611e-05 0.0002896022942983362
3.4757483089670638 0.00065204399494052 0.0003670429102180133 0.0010946321992496148
3.652587473893283 0.0020226397369757436 0.0012549499729676348 0.0031114545526922657
3.8294266388195015 0.004979272953870031 0.0033353478878728774 0.007150464091642271
4.00626580374572 0.01029035165942735 0.007326577566813591 0.013989221932517781
4.183104968671939 0.018594800374196606 0.013905819274420748 0.024186803881543907
4.359944133598158 0.030272412318496034 0.023561574794649823 0.03798645914299834
4.536783298524377 0.045402854714779894 0.03651628878691886 0.05531538642154665
4.713622463450596 0.06379856182014314 0.052724530740582365 0.07584918982397856
4.890461628376815 0.08507725676243458 0.07192271224686302 0.0991011593329113
5.067300793303033 0.1087430756703358 0.09370039680448483 0.12450755741514219
5.244139958229252 0.13425719303343203 0.1175706580899148 0.1514946075700503
5.420979123155471 0.16109015005465688 0.14302742137617971 0.1795237264516365
5.59781828808169 0.1887554637418708 0.1695860237459197 0.20811745771803647
5.774657453007909 0.21682767540682513 0.1968081117915621 0.2368707687176087
5.9514966179341275 0.2449490353103666 0.2243140976260809 0.2654524593994235
6.128335782860346 0.27282872441212513 0.25178678251566233 0.2936006031086922
6.305174947786566 0.3002377025816191 0.27896931036431516 0.3211148862763664
6.482014112712784 0.3270013919775967 0.30565988500302255 0.34784776390281025
6.658853277639003 0.35299165019068846 0.331704963836008 0.3736956092978019
6.835692442565222 0.37811891550118715 0.35699204378771554 0.39859051319548944
7.01253160749144 0.4023250058940515 0.3814427098750598 0.4224930416251814
7.18937077241766 0.42557679044774255 0.4050063069368828 0.4453860478706766
7.3662099373438785 0.44786078955941966 0.4276543923082293 0.46726951076663426
7.543049102270097 0.46917866768409167 0.44937600238065223 0.48815630793703224
7.719888267196316 0.4895435347886238 0.4701736946578877 0.5080688058341829
7.896727432122535 0.5089769534131814 0.49006029061226986 0.5270361433280876
8.073566597048753 0.5275065454810437 0.5090562302079585 0.5450920922446538
8.250405761974973 0.545164099256336 0.5271874474351079 0.5622733905188144
8.427244926901192 0.5619840874041102 0.5444836817465746 0.5786184578689444
8.60408409182741 0.5780025191400596 0.56097714922579 0.5941664180686229
8.78092325675363 0.5932560613762878 0.5767015074214678 0.6089563649429754
8.957762421679849 0.6077813747516931 0.5916910577949257 0.6230268206985295
9.134601586606067 0.6216146201222215 0.6059801389745573 0.6364153449983732
9.311440751532286 0.6347910993880476 0.6196026722033714 0.6491582613920643
9.488279916458504 0.6473450015084035 0.6325918274197304 0.6612904744633938
9.665119081384724 0.65930923032824 0.6449797843680093 0.6728453565617001
9.841958246310941 0.6707152955691835 0.6567975680941708 0.683854687428062
10.018797411237161 0.681593252177644 0.6680749422645238 0.6943486335959341
10.19563657616338 0.6919716763221013 0.6788403470811175 0.7043557572949333
10.372475741089598 0.7018776688198105 0.6891208712739638 0.7139030468518411
10.549314906015818 0.7113368787625403 0.698942249835806 0.7230159623776997
10.726154070942037 0.7203735416959298 0.7083288809224815 0.7317184919474722
10.902993235868255 0.7290105279660233 0.7173038567500902 0.740033214595295
11.079832400794475 0.737269397843816 0.7258890044451407 0.747981367325375
11.256671565720692 0.7451704608265979 0.7341049337001906 0.7555829140256581
11.433510730646912 0.7527328371358224 0.7419710887998792 0.762856614708081
11.610349895573131 0.7599745199192668 0.749505803147049 0.7698200939171166
11.78718906049935 0.7669124370476963 0.7567263548653055 0.7764899074725597
11.964028225425569 0.7735625116949595 0.763649022406647 0.7828816069629817
12.140867390351787 0.7799397211228656 0.7702891393697995 0.7890098015988035
12.317706555278006 0.7860581532722127 0.7766611479519637 0.7948882171809829
12.494545720204226 0.7919310608999852 0.7827786506260939 0.8005297520527326
12.671384885130443 0.7975709131088096 0.7886544597674051 0.805946529985277
12.848224050056663 0.8029894441951984 0.7943006450544051 0.8111499500105616
13.02506321498288 0.8081976998034497 0.7997285785475994 0.8161507332588539
13.2019023799091 0.8132060804166773 0.8049489774081571 0.8209589668911781
13.37874154483532 0.8180243822487858 0.8099719442631832 0.8255841452384386
13.555580709761538 0.8226618356240113 0.8148070052570168 0.830035208273314
13.732419874687757 0.8271271409460832 0.8194631458516635 0.8343205775493497
13.909259039613975 0.8314285023688353 0.8239488444560805 0.8384481897456006
14.086098204540194 0.8355736592855411 0.8282721039751443 0.8424255279558008
14.262937369466414 0.8395699157564342 0.8324404813760081 0.8462596508592418
14.439776534392632 0.8434241679936152 0.8364611153731909 0.8499572199069976
14.616615699318851 0.8471429300205031 0.840340752334913 0.8535245246523852
14.79345486424507 0.850732357619658 0.8440857705125326 0.85696750634898
14.970294029171288 0.8541982706785756 0.8477022026929213 0.8602917799334457
15.147133194097508 0.8575461740382372 0.8511957573706318 0.8635026545041007
15.323972359023726 0.8607812769440275 0.8545718385330482 0.8666051523997238
15.500811523949945 0.8639085111932717 0.857835564147607 0.8696040269767218
15.677650688876165 0.8669325480682372 0.860991783435802 0.8725037791765257
15.854489853802383 0.8698578141380904 0.864045093014185 0.8753086729690426
16.031329018728602 0.8726885060080612 0.8669998519780409 0.878022749752187
16.20816818365482 0.8754286040890018 0.8698601959989298 0.8806498417819877
16.38500734858104 0.8780818854556728 0.8726300505029121 0.8831935847025412
16.56184651350726 0.8806519358574598 0.8753131429920256 0.8856574292401432
16.738685678433477 0.8831421609408374 0.877913014567526 0.8880446521213089
16.915524843359698 0.8855557967387586 0.8804330307095148 0.8903583662700453
17.092364008285916 0.8878959194782584 0.8828763913639005 0.8926015303357051
17.269203173212134 0.8901654547539118 0.8852461403841634 0.8947769575989689
17.44604233813835 0.8923671861113759 0.887545174372114 0.8968873243000052
17.622881503064573 0.8945037630820628 0.8897762509587654 0.8989351774295933
17.79972066799079 0.8965777087070288 0.891941996563556 0.900922942020981
17.976559832917008 0.898591426585404 0.8940449136674702 0.9028529279774442
18.15339899784323 0.9005472074801273 0.8960873876330919 0.9047273364679308
18.330238162769447 0.9024472355113723 0.8980716931022823 0.9065482659207673
18.507077327695665 0.9042935939658473 0.9 0.9083177176431991
# Characteristic scale: 0.1853(40)


==> fig/data/PFRHMC/erfc_j135X.txt <==
Job      N_md  Pacc    Pacc_err  unmod_err
g8p1cs   8     0.556   0.032     0.016
g10p2x   10    0.68    0.020     0.010
g12p1cs2 12    0.7502  0.0194    0.0097
# Pacc data for j1351 = p4 PF-RHMC
# Errors scaled by x2
# Char scale = 0.1853(40)
# Reduced chi square = 1.45


==> fig/data/PFRHMC/extra_j135X.txt <==
ID  p   Job       SF   F1    F2     Total
0   0   0.g12p2x  0    0     0      0
1   4   1.g10p2x  13   576   480    1069
2   10  2.g10p4x  31   2392  600    3023
3   16  3.g11p1x  49   5320  792    6161


==> fig/data/PFRHMC/extra_j135X_cs.txt <==
ID  p   SF    F1    F2   Total
0   0   0     0     0    0
1   4   13    960   480  1453
2   10  31    2760  600  3391
3   16  49    5320  792  6161


==> fig/data/PFRHMC/favg_j135X.txt <==
p F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err
#0 9.7594 6e-05 0 0 0 0 1.69339 5e-05
4 9.7593 6e-05 0 0 1.97036 4e-05 1.10728 2.4e-05
10 9.75871 9e-05 0 0 1.87801 5e-05 0.800239 2.4e-05
16 9.75946 6e-05 0 0 1.8171 4e-05 0.650971 1.4e-05


==> fig/data/PFRHMC/fmax_j135X.txt <==
p F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err
#0 18.6755 0.0023 0 0 0 0 4.9274 0.0024
4 18.6728 0.0023 0 0 5.78 0.003 2.9738 0.0011
10 18.672 0.003 0 0 5.297 0.003 2.0266 0.0007
16 18.6781 0.0024 0 0 5.1494 0.0023 1.6162 0.0004


==> fig/data/PFRHMC/iters_j135X.txt <==
ID  iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err
0   5392     10           0        0            41570    120
1   5490     9            0        0            35680    100
2   5758     9            0        0            37820    100
3   5683     9            0        0            39820    110


==> fig/data/PFRHMC/iters_j135X_cs.txt <==
ID  iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err
0   5392     10           0        0            41570    120
1   5408     8            0        0            34710    100
2   5582     7            0        0            36160    90
3   5683     9            0        0            39820    110


==> fig/data/PFRHMC/pacc_j135X.txt <==
ID  p   Job       Acc    Acc_err
0   0   0.g12p2x  0.690  0.010
1   4   1.g10p2x  0.680  0.010
2   10  2.g10p4x  0.695  0.010
3   16  3.g11p1x  0.7498 0.0097


==> fig/data/PFRHMC/pacc_j135X_cs.txt <==
ID  Job     p   Acc    Acc_err
0   j1350   0   0.690  0.010
1   j1351   4   0.708  0.010
2   j1352   10  0.717  0.010
3   j1353   16  0.7498 0.0097


==> fig/data/PFRHMC/pfrhmc_approx_corr.txt <==
x y1 y2 y3
1.000000000000000021e-03 7.412227352336854480e+00 4.135573032036745644e+00 2.888282913496545756e+00
1.707537688442211168e-02 1.852251840707493047e+00 1.113800511785485892e+00 8.743910265978871443e-01
3.315075376884422248e-02 1.372852002992126508e+00 8.896525587254990874e-01 7.831658936710418351e-01
4.922613065326633675e-02 1.163599889767697571e+00 8.123331321818889617e-01 7.974519620099330686e-01
6.530150753768844407e-02 1.043553383561240722e+00 7.842915809406719729e-01 8.505324768924100720e-01
8.137688442211055140e-02 9.656967623629598707e-01 7.804876059984164893e-01 9.220578991736559926e-01
9.745226130653267260e-02 9.116902769064840761e-01 7.911753567056345471e-01 9.994279552824513191e-01
1.135276381909547799e-01 8.727261619999130415e-01 8.115703533239086997e-01 1.071681898293179058e+00
1.296030150753768873e-01 8.439886724676672891e-01 8.388676153496941179e-01 1.129385537734129086e+00
1.456783919597990085e-01 8.225983831194909612e-01 8.711334568808138945e-01 1.166235351755222638e+00
1.617537688442211019e-01 8.067166966261122285e-01 9.068235102117205848e-01 1.180327322669948886e+00
1.778291457286432231e-01 7.951088266402129845e-01 9.445555547323287726e-01 1.173966453572104607e+00
1.939045226130653443e-01 7.869115401043750291e-01 9.830060899890056270e-01 1.152150973608560225e+00
2.099798994974874378e-01 7.815012130262547485e-01 1.020877993313474619e+00 1.120690365805549149e+00
2.260552763819095590e-01 7.784147383788007080e-01 1.056914224253726386e+00 1.084808588413828101e+00
2.421306532663316524e-01 7.772999671315998782e-01 1.089941595270066399e+00 1.048498189712264050e+00
2.582060301507537736e-01 7.778834742318838646e-01 1.118930548745065590e+00 1.014451857084854858e+00
2.742814070351758948e-01 7.799489122309393174e-01 1.143056831747129243e+00 9.842838421851347608e-01
2.903567839195980160e-01 7.833220651926446898e-01 1.161751740351803619e+00 9.588270337227935425e-01
3.064321608040200817e-01 7.878602727880931189e-01 1.174730512372365920e+00 9.383978595707734849e-01
3.225075376884422029e-01 7.934447810905523868e-01 1.181993415455846019e+00 9.229948463936704650e-01
3.385829145728643241e-01 7.999750997397210295e-01 1.183799954752280392e+00 9.124326307481200882e-01
3.546582914572864453e-01 8.073647636992901111e-01 1.180621801943404492e+00 9.064253590120354698e-01
3.707336683417085665e-01 8.155380972963692798e-01 1.173083218096036884e+00 9.046344091814875199e-01
3.868090452261306877e-01 8.244277062906711917e-01 1.161898414116580236e+00 9.066925536074353920e-01
4.028844221105527534e-01 8.339725078161499550e-01 1.147813838746237547e+00 9.122133589442698032e-01
4.189597989949748746e-01 8.441161644084121951e-01 1.131560712086787435e+00 9.207919264419002214e-01
4.350351758793969958e-01 8.548058268340626986e-01 1.113820214387092555e+00 9.320012088523367266e-01
4.511105527638191171e-01 8.659911171924383755e-01 1.095201313513965991e+00 9.453869622843771303e-01
4.671859296482412383e-01 8.776233026426244477e-01 1.076229604895823977e+00 9.604636832970581128e-01
4.832613065326633039e-01 8.896546236208884295e-01 1.057344753632202261e+00 9.767134290133721031e-01
4.993366834170854252e-01 9.020377501959740973e-01 1.038903989189157384e+00 9.935890350220726308e-01
5.154120603015075464e-01 9.147253473533490942e-01 1.021189368936672004e+00 1.010522784006100183e+00
5.314874371859296120e-01 9.276697352395297802e-01 1.004416983734814917e+00 1.026940941045205502e+00
5.475628140703517888e-01 9.408226342346427407e-01 9.887467744997876506e-01 1.042283736183310827e+00
5.636381909547738545e-01 9.541349875000934011e-01 9.742920747275684024e-01 1.056029410088207499e+00
5.797135678391960312e-01 9.675568556084817029e-01 9.611283517612075888e-01 1.067720006565371804e+00
5.957889447236180969e-01 9.810373791743384198e-01 9.493008827350373213e-01 1.076985919948609149e+00
6.118643216080401626e-01 9.945248061895742842e-01 9.388312802434926052e-01 1.083566004395840388e+00
6.279396984924623393e-01 1.007966581118622695e+00 9.297228951227783922e-01 1.087320454676263592e+00
6.440150753768844050e-01 1.021309492798316843e+00 9.219651870997428444e-01 1.088234646363788638e+00
6.600904522613065817e-01 1.034499877878328533e+00 9.155371838643104887e-01 1.086413479319959796e+00
6.761658291457286474e-01 1.047483875986686908e+00 9.104101574155721854e-01 1.082067188128019053e+00
6.922412060301507131e-01 1.060207732067064201e+00 9.065496420967086300e-01 1.075490740233620679e+00
7.083165829145728898e-01 1.072618140467227699e+00 9.039169076010477033e-01 1.067039604255753282e+00
7.243919597989949555e-01 1.084662624420728916e+00 9.024699863255829513e-01 1.057104761565414330e+00
7.404673366834171322e-01 1.096289943617924534e+00 9.021643401785550687e-01 1.046089434006209684e+00
7.565427135678391979e-01 1.107450521670926280e+00 9.029532386852248127e-01 1.034389291460048765e+00
7.726180904522613746e-01 1.118096884501802668e+00 9.047879086768819690e-01 1.022377093633388245e+00
7.886934673366834403e-01 1.128184100083326369e+00 9.076175062599897148e-01 1.010391984055539316e+00
8.047688442211055060e-01 1.137670209588797832e+00 9.113889541632562707e-01 9.987330956464605114e-01
8.208442211055276827e-01 1.146516639904966217e+00 9.160466818181748350e-01 9.876567810708091200e-01
8.369195979899497484e-01 1.154688587659868704e+00 9.215323014358400844e-01 9.773766294576238245e-01
8.529949748743719251e-01 1.162155365430799669e+00 9.277842506441935644e-01 9.680654277265072771e-01
8.690703517587939908e-01 1.168890701625085793e+00 9.347374306680221734e-01 9.598583159324171055e-01
8.851457286432160565e-01 1.174872986649222906e+00 9.423228682667148526e-01 9.528565241730407864e-01
9.012211055276382332e-01 1.180085459364573319e+00 9.504674293742600977e-01 9.471312286080816323e-01
9.172964824120602989e-01 1.184516329419780689e+00 9.590936122719605494e-01 9.427272038380102304e-01
9.333718592964824756e-01 1.188158832788765995e+00 9.681194478085743960e-01 9.396660674237895527e-01
9.494472361809045413e-01 1.191011219657547748e+00 9.774585332969943918e-01 9.379490062979122245e-01
9.655226130653266070e-01 1.193076675618354177e+00 9.870202248939659029e-01 9.375589457682479422e-01
9.815979899497487837e-01 1.194363178871338471e+00 9.967100101709731597e-01 9.384621736787137625e-01
9.976733668341708494e-01 1.194883297733867034e+00 1.006430077930275724e+00 9.406094695111036907e-01
1.013748743718592804e+00 1.194653934154957131e+00 1.016080095923086457e+00 9.439368152146581092e-01
1.029824120603014981e+00 1.193696020080929454e+00 1.025558198946269650e+00 9.483657848119305678e-01
1.045899497487437158e+00 1.192034174385011136e+00 1.034762179964752171e+00 9.538037257500103783e-01
1.061974874371859112e+00 1.189696328641421497e+00 1.043590865773478704e+00 9.601438579467663770e-01
1.078050251256281289e+00 1.186713330292143986e+00 1.051945646849170357e+00 9.672654265235437476e-01
1.094125628140703466e+00 1.183118531734535850e+00 1.059732119224825908e+00 9.750340507019030767e-01
1.110201005025125642e+00 1.178947373575891966e+00 1.066861785387698269e+00 9.833024121229040349e-01
1.126276381909547597e+00 1.174236969791426333e+00 1.073253752385133986e+00 9.919114189351878608e-01
1.142351758793969774e+00 1.169025701826790220e+00 1.078836359511779586e+00 1.000691964231095632e+00
1.158427135678391950e+00 1.163352827850533400e+00 1.083548665997768445e+00 1.009467366883125772e+00
1.174502512562813905e+00 1.157258112431871933e+00 1.087341731580568238e+00 1.018056537987649834e+00
1.190577889447236082e+00 1.150781480939420121e+00 1.090179629915773774e+00 1.026277857203705457e+00
1.206653266331658259e+00 1.143962701967877527e+00 1.092040146187240879e+00 1.033953673786166094e+00
1.222728643216080213e+00 1.136841100137416349e+00 1.092915125308108415e+00 1.040915271650952212e+00
1.238804020100502390e+00 1.129455300704114373e+00 1.092810454644318918e+00 1.047008065871266380e+00
1.254879396984924567e+00 1.121843006591639824e+00 1.091745683850622761e+00 1.052096738310543733e+00
1.270954773869346743e+00 1.114040807720483972e+00 1.089753302681776281e+00 1.056069984299342623e+00
1.287030150753768698e+00 1.106084021881047708e+00 1.086877714067045364e+00 1.058844537063732272e+00
1.303105527638190875e+00 1.098006565874742435e+00 1.083173953107083642e+00 1.060368168957104507e+00
1.319180904522613051e+00 1.089840855232129258e+00 1.078706212071335102e+00 1.060621435566808657e+00
1.335256281407035006e+00 1.081617730504762287e+00 1.073546236525351860e+00 1.059618025199559499e+00
1.351331658291457183e+00 1.073366407909519760e+00 1.067771658377919541e+00 1.057403689921696976e+00
1.367407035175879360e+00 1.065114451972136944e+00 1.061464328317575534e+00 1.054053850727568964e+00
1.383482412060301314e+00 1.056887767758674324e+00 1.054708703501179068e+00 1.049670072184024860e+00
1.399557788944723491e+00 1.048710610289158573e+00 1.047590337369478597e+00 1.044375680231408143e+00
1.415633165829145668e+00 1.040605608784776814e+00 1.040194508035814147e+00 1.038310840802551427e+00
1.431708542713567844e+00 1.032593803498270457e+00 1.032605010795522693e+00 1.031627425282959365e+00
1.447783919597989799e+00 1.024694693006317214e+00 1.024903129683406799e+00 1.024483965527139828e+00
1.463859296482411976e+00 1.016926289993779431e+00 1.017166793357659360e+00 1.017040950812655220e+00
1.479934673366834152e+00 1.009305183724801935e+00 1.009469912291053539e+00 1.009456655822946747e+00
1.496010050251256107e+00 1.001846607567973946e+00 1.001881887586697495e+00 1.001883617868537524e+00
1.512085427135678284e+00 9.945645101168996138e-01 9.944672767387263690e-01 9.944658145296362273e-01
1.528160804020100461e+00 9.874716286183833347e-01 9.872855982969681587e-01 9.873365350948190011e-01
1.544236180904522637e+00 9.805795635854368530e-01 9.803912554715946692e-01 9.806168941824601193e-01
1.560311557788944592e+00 9.738988536278534447e-01 9.738335580308333794e-01 9.744149045938339526e-01
1.576386934673366769e+00 9.674390496782506732e-01 9.676568221350129173e-01 9.688250085885056206e-01
1.592462311557788945e+00 9.612087879242995347e-01 9.619005287791170256e-01 9.639279606277723067e-01
1.608537688442210900e+00 9.552158608784002691e-01 9.565995230361120649e-01 9.597909567439459888e-01
1.624613065326633077e+00 9.494672861235109451e-01 9.517842381352398240e-01 9.564679142993992578e-01
1.640688442211055253e+00 9.439693723688902249e-01 9.474809303610619571e-01 9.539998191255977256e-01
1.656763819095477208e+00 9.387277825322007940e-01 9.437119127591667711e-01 9.524150716550565665e-01
1.672839195979899385e+00 9.337475936355255079e-01 9.404957775379375606e-01 9.517297795211476785e-01
1.688914572864321562e+00 9.290333533630851237e-01 9.378475988288811349e-01 9.519479605734049166e-01
1.704989949748743738e+00 9.245891331784651390e-01 9.357791090967831904e-01 9.530616366413265927e-01
1.721065326633165693e+00 9.204185779401300449e-01 9.342988439308227422e-01 9.550508124797231213e-01
1.737140703517587870e+00 9.165249519862280758e-01 9.334122512306173292e-01 9.578833515798277354e-01
1.753216080402010046e+00 9.129111816846264826e-01 9.331217619670618690e-01 9.615147758024402691e-01
1.769291457286432001e+00 9.095798944618666004e-01 9.334268207257928607e-01 9.658880294251157572e-01
1.785366834170854178e+00 9.065334543366626585e-01 9.343238752293061555e-01 9.709332662321884522e-01
1.801442211055276355e+00 9.037739939896853869e-01 9.358063249925318017e-01 9.765677303709758839e-01
1.817517587939698309e+00 9.013034434029136843e-01 9.378644302286671675e-01 9.826958164933676798e-01
1.833592964824120486e+00 8.991235550988665448e-01 9.404851831897916847e-01 9.892094039454507604e-01
1.849668341708542663e+00 8.972359260030230432e-01 9.436521452611047467e-01 9.959885640875899560e-01
1.865743718592964839e+00 8.956420159426001781e-01 9.473452544431795186e-01 1.002902739080793859e+00
1.881819095477386794e+00 8.943431627812022944e-01 9.515406093292012590e-01 1.009812478122231738e+00
1.897894472361808971e+00 8.933405941725180988e-01 9.562102373686806045e-01 1.016571795159530112e+00
1.913969849246231147e+00 8.926354358973508374e-01 9.613218570754757941e-01 1.023031172616557516e+00
1.930045226130653102e+00 8.922287167267172192e-01 9.668386459035153147e-01 1.029041193766023099e+00
1.946120603015075279e+00 8.921213697303310708e-01 9.727190276997237373e-01 1.034456722779073523e+00
1.962195979899497456e+00 8.923142299240824915e-01 9.789164958540164108e-01 1.039141487440208511e+00
1.978271356783919410e+00 8.928080281223735870e-01 9.853794904783264030e-01 1.042972859673664709e+00
1.994346733668341587e+00 8.936033808322901839e-01 9.920513498296585908e-01 1.045846573386758571e+00
2.010422110552763542e+00 8.947007759952405603e-01 9.988703576887677515e-01 1.047681084942646335e+00
2.026497487437185718e+00 8.961005543498322679e-01 1.005769909180602717e+00 1.048421274538201997e+00
2.042572864321607895e+00 8.978028861562945551e-01 1.012678817322566038e+00 1.048041210991563776e+00
2.058648241206030072e+00 8.998077429886606193e-01 1.019521781085976908e+00 1.046545760179069973e+00
2.074723618090452248e+00 9.021148642666064754e-01 1.026220032697254370e+00 1.043970901247747385e+00
2.090798994974874425e+00 9.047237181645619852e-01 1.032692177082956020e+00 1.040382715054964047e+00
2.106874371859296602e+00 9.076334565025765411e-01 1.038855229538774072e+00 1.035875121687902967e+00
2.122949748743718335e+00 9.108428631920050256e-01 1.044625849026861175e+00 1.030566533763366488e+00
2.139025125628140511e+00 9.143502957805533793e-01 1.049921754069287561e+00 1.024595678059023296e+00
2.155100502512562688e+00 9.181536196173913922e-01 1.054663296499920744e+00 1.018116874585113907e+00
2.171175879396984865e+00 9.222501341411695197e-01 1.058775155980715033e+00 1.011295075829924395e+00
2.187251256281407041e+00 9.266364907840315412e-01 1.062188106175804281e+00 1.004300957465394495e+00
2.203326633165829218e+00 9.313086019864400544e-01 1.064840792739072617e+00 9.973062934301817339e-01
2.219402010050251395e+00 9.362615408325143385e-01 1.066681455124295130e+00 9.904797869262532695e-01
2.235477386934673127e+00 9.414894308491321695e-01 1.067669519624214525e+00 9.839834753496656816e-01
2.251552763819095304e+00 9.469853255664255620e-01 1.067776990992861164e+00 9.779697300475201915e-01
2.267628140703517481e+00 9.527410775198398296e-01 1.066989575034628102e+00 9.725788355317731559e-01
2.283703517587939658e+00 9.587471964879356046e-01 1.065307474710559532e+00 9.679370660700675755e-01
2.299778894472361834e+00 9.649926969139928090e-01 1.062745817201663501e+00 9.641551545842271809e-01
2.315854271356784011e+00 9.714649346588328793e-01 1.059334687939426090e+00 9.613270154448263494e-01
2.331929648241205744e+00 9.781494334855322936e-01 1.055118768545011187e+00 9.595285830616241407e-01
2.348005025125627920e+00 9.850297019914566743e-01 1.050156596884846749e+00 9.588166296382092391e-01
2.364080402010050097e+00 9.920870420873441065e-01 1.044519487637385113e+00 9.592274410309993282e-01
2.380155778894472274e+00 9.993003505855690971e-01 1.038290168676971881e+00 9.607752361793200357e-01
2.396231155778894450e+00 1.006645916005517005e+00 1.031561201381908432e+00 9.634502965081584991e-01
2.412306532663316627e+00 1.014097213341011328e+00 1.024433260220766861e+00 9.672167668990619971e-01
2.428381909547738804e+00 1.021624700263216612e+00 1.017013348940627893e+00 9.720102072442587948e-01
2.444457286432160537e+00 1.029195619053914212e+00 1.009413027089967496e+00 9.777350155249623365e-01
2.460532663316582713e+00 1.036773809470633356e+00 1.001746712395642502e+00 9.842619847298024194e-01
2.476608040201004890e+00 1.044319538725772212e+00 9.941301127897683720e-01 9.914263498869496649e-01
2.492683417085427067e+00 1.051789355794017222e+00 9.866788274637710021e-01 9.990268254153512606e-01
2.508758793969849243e+00 1.059135978315717930e+00 9.795071405852451285e-01 1.006826255362005096e+00
2.524834170854271420e+00 1.066308221392947342e+00 9.727270152424539740e-01 1.014554555057448182e+00
2.540909547738693597e+00 1.073250978524076027e+00 9.664472792621652264e-01 1.021914670965349936e+00
2.556984924623115329e+00 1.079905265716972318e+00 9.607729793453451128e-01 1.028592132532209158e+00
2.573060301507537506e+00 1.086208340374482439e+00 9.558048653763073776e-01 1.034268499987966550e+00
2.589135678391959683e+00 1.092093906756591348e+00 9.516389524790774823e-01 1.038638577297316123e+00
2.605211055276381860e+00 1.097492419578359524e+00 9.483660937636185784e-01 1.041430639033074979e+00
2.621286432160804036e+00 1.102331496485507323e+00 9.460714807340370180e-01 1.042428200877533406e+00
2.637361809045226213e+00 1.106536448640980552e+00 9.448339699355519095e-01 1.041491336866462003e+00
2.653437185929648390e+00 1.110030936356326103e+00 9.447251122044137972e-01 1.038575084800660742e+00
2.669512562814070122e+00 1.112737753529740470e+00 9.458077335296800614e-01 1.033742559709754705e+00
2.685587939698492299e+00 1.114579740575180722e+00 9.481338830179217858e-01 1.027170965211545051e+00
2.701663316582914476e+00 1.115480820561643993e+00 9.517419229576731254e-01 1.019149484821421980e+00
2.717738693467336653e+00 1.115367147526381109e+00 9.566524895133408091e-01 1.010069415965225037e+00
2.733814070351758829e+00 1.114168349558353865e+00 9.628630028517313200e-01 1.000407836474633605e+00
2.749889447236181006e+00 1.111818842545602815e+00 9.703403601019697788e-01 9.907069975186401090e-01
2.765964824120602739e+00 1.108259183808623094e+00 9.790114176477598962e-01 9.815517700046136884e-01
2.782040201005024915e+00 1.103437428650924312e+00 9.887508863737513032e-01 9.735469835478230971e-01
2.798115577889447092e+00 1.097310447652851684e+00 9.993663666751048114e-01 9.672954758811287412e-01
2.814190954773869269e+00 1.089845158837997152e+00 1.010580502593096286e+00 9.633757746657607424e-01
2.830266331658291445e+00 1.081019627152180140e+00 1.022010725415985810e+00 9.623160699679774721e-01
2.846341708542713622e+00 1.070823984415288255e+00 1.033147894771190956e+00 9.645578507580386818e-01
2.862417085427135799e+00 1.059261126312105894e+00 1.043336430779240098e+00 9.703981389062540375e-01
2.878492462311557532e+00 1.046347149146122479e+00 1.051760301968486244e+00 9.798934502064464702e-01
2.894567839195979708e+00 1.032111497846953663e+00 1.057441343082862195e+00 9.927017737253804874e-01
2.910643216080401885e+00 1.016596807700817839e+00 1.059258335618450619e+00 1.007834627866658117e+00
2.926718592964824062e+00 9.998584348566306179e-01 1.055996093097622879e+00 1.023300186753754337e+00
2.942793969849246238e+00 9.819636840510630460e-01 1.046431945373601957e+00 1.035665673233520767e+00
2.958869346733668415e+00 9.629907552959288131e-01 1.029460899845722643e+00 1.039693996392855313e+00
2.974944723618090592e+00 9.430274435515554332e-01 1.004249705635294587e+00 1.028441392878798100e+00
2.991020100502512324e+00 9.221696358178863573e-01 9.703958189439767512e-01 9.944246474684563797e-01
3.007095477386934501e+00 9.005196579095802178e-01 9.280550240816091145e-01 9.322517237390384182e-01
3.023170854271356678e+00 8.781845279689237671e-01 8.779986083984374634e-01 8.419445132499534523e-01
3.039246231155778855e+00 8.552741753021636528e-01 8.215731205891805278e-01 7.306286036320732702e-01
3.055321608040201031e+00 8.318996814643019322e-01 7.605615990953159544e-01 6.105470307211505743e-01
3.071396984924623208e+00 8.081715959846056396e-01 6.969749457858972486e-01 4.943554409674792982e-01
3.087472361809045385e+00 7.841983722329046724e-01 6.328222321696510555e-01 3.910525442740723223e-01
3.103547738693467117e+00 7.600849603356547579e-01 5.699102707633262321e-01 3.047188101420677531e-01
3.119623115577889294e+00 7.359315844669513940e-01 5.097070537107674104e-01 2.355510370214995430e-01
3.135698492462311471e+00 7.118327219726692245e-01 4.532801655895516424e-01 1.815980557824536101e-01
3.151773869346733647e+00 6.878762922611799668e-01 4.013008065660475521e-01 1.401523265037324939e-01
3.167849246231155824e+00 6.641430547304840726e-01 3.540927909813060825e-01 1.085460749459030150e-01
3.183924623115578001e+00 6.407062075711752458e-01 3.117040810558062147e-01 8.448945136612544260e-02
3.200000000000000178e+00 6.176311733156084616e-01 2.739827430913832629e-01 6.614997020644605707e-02


==> fig/data/PFRHMC/pfrhmc_approx_poly.txt <==
x y1 y2 y3
1.000000000000000021e-03 1.349121515707110974e-01 2.418043478590308770e-01 3.462263116130975815e-01
1.707537688442211168e-02 5.398831281099256696e-01 8.978264125641967075e-01 1.143652539184172534e+00
3.315075376884422248e-02 7.284104464276123236e-01 1.124034018191460094e+00 1.276868347383080637e+00
4.922613065326633675e-02 8.594013922652997683e-01 1.231021271556605123e+00 1.253993234634054099e+00
6.530150753768844407e-02 9.582640920576440680e-01 1.275035662645523260e+00 1.175733746541570035e+00
8.137688442211055140e-02 1.035521736528058456e+00 1.281250311518264962e+00 1.084530580148829415e+00
9.745226130653267260e-02 1.096863642998351152e+00 1.263942196806671747e+00 1.000572290507131923e+00
1.135276381909547799e-01 1.145834440143161270e+00 1.232178688067905092e+00 9.331124234029853914e-01
1.296030150753768873e-01 1.184849412065502650e+00 1.192082593325998641e+00 8.854367697761963418e-01
1.456783919597990085e-01 1.215659290583897212e+00 1.147929010141689909e+00 8.574593158691933281e-01
1.617537688442211019e-01 1.239591744704171328e+00 1.102749703985148599e+00 8.472220698837238384e-01
1.778291457286432231e-01 1.257688753841241791e+00 1.058698373362151557e+00 8.518126104051247927e-01
1.939045226130653443e-01 1.270790293900937451e+00 1.017287235051069327e+00 8.679414158643282695e-01
2.099798994974874378e-01 1.279588134312466430e+00 9.795486685862286880e-01 8.923068401863148980e-01
2.260552763819095590e-01 1.284661956513347247e+00 9.461503855628610182e-01 9.218214268073804396e-01
2.421306532663316524e-01 1.286504489338947232e+00 9.174802591418110831e-01 9.537449917316941361e-01
2.582060301507537736e-01 1.285539537124555043e+00 8.937104832131401722e-01 9.857539856790371591e-01
2.742814070351758948e-01 1.282135247687516078e+00 8.748471326997391273e-01 1.015967090902151870e+00
2.903567839195980160e-01 1.276614096989684422e+00 8.607690922031080438e-01 1.042940964049948516e+00
3.064321608040200817e-01 1.269260550646096775e+00 8.512590361271038519e-01 1.065646040719447685e+00
3.225075376884422029e-01 1.260327044587673750e+00 8.460283305467578563e-01 1.083429576993385934e+00
3.385829145728643241e-01 1.250038725423731956e+00 8.447371957018038335e-01 1.095971165815766257e+00
3.546582914572864453e-01 1.238597259417844709e+00 8.470111106049298400e-01 1.103234561705591865e+00
3.707336683417085665e-01 1.226183930997576166e+00 8.524541947196100367e-01 1.105418608745984743e+00
3.868090452261306877e-01 1.212962191606099527e+00 8.606601276785857957e-01 1.102909286576192027e+00
4.028844221105527534e-01 1.199079777828607751e+00 8.712210426733139057e-01 1.096234296047454926e+00
4.189597989949748746e-01 1.184670488036781766e+00 8.837347371360070314e-01 1.086021151720586442e+00
4.350351758793969958e-01 1.169855685404644241e+00 8.978104756243096007e-01 1.072959398486448501e+00
4.511105527638191171e-01 1.154745579511823106e+00 9.130736076876715401e-01 1.057767299919319948e+00
4.671859296482412383e-01 1.139440327164365829e+00 9.291691833611845919e-01 1.041163138680483824e+00
4.832613065326633039e-01 1.124030984372718533e+00 9.457647176146843915e-01 1.023841111051865038e+00
4.993366834170854252e-01 1.108600334833224732e+00 9.625522303364566490e-01 1.006451678361416802e+00
5.154120603015075464e-01 1.093223615204436117e+00 9.792496686427764052e-01 9.895861498425406744e-01
5.314874371859296120e-01 1.077969153555752513e+00 9.956018023082967572e-01 9.737652082092084216e-01
5.475628140703517888e-01 1.062898934308008636e+00 1.011380670047455244e+00 9.594310460630474102e-01
5.636381909547738545e-01 1.048069100576090040e+00 1.026385643603866527e+00 9.469427542684386578e-01
5.797135678391960312e-01 1.033530402909803803e+00 1.040443167640139333e+00 9.365745894674788463e-01
5.957889447236180969e-01 1.019328601897776965e+00 1.053406225897665305e+00 9.285167443702095902e-01
6.118643216080401626e-01 1.005504830864982546e+00 1.065153577732646850e+00 9.228782492084948164e-01
6.279396984924623393e-01 9.920959238934369262e-01 1.075588803711809094e+00 9.196916440299347517e-01
6.440150753768844050e-01 9.791347135784306266e-01 1.084639194297286613e+00 9.189190778361966405e-01
6.600904522613065817e-01 9.666503022617587426e-01 1.092254511630022629e+00 9.204595107442778978e-01
6.761658291457286474e-01 9.546683099294693831e-01 1.098405650926973731e+00 9.241567183056201840e-01
6.922412060301507131e-01 9.432111015018881384e-01 1.103083224952745134e+00 9.298078220241784431e-01
7.083165829145728898e-01 9.322979958601389505e-01 1.106296092341913395e+00 9.371720962300296165e-01
7.243919597989949555e-01 9.219454586319327793e-01 1.108069848177439587e+00 9.459798281975707601e-01
7.404673366834171322e-01 9.121672804887578367e-01 1.108445293126102849e+00 9.559410352396311428e-01
7.565427135678391979e-01 9.029747424777146980e-01 1.107476895557402807e+00 9.667538690400666601e-01
7.726180904522613746e-01 8.943767697169702213e-01 1.105231259393908205e+00 9.781125633766577510e-01
7.886934673366834403e-01 8.863800746181016432e-01 1.101785608935094363e+00 9.897148063279237462e-01
8.047688442211055060e-01 8.789892906569166664e-01 1.097226300538237664e+00 1.001268441876037585e+00
8.208442211055276827e-01 8.722070975926099479e-01 1.091647369813442570e+00 1.012497428255340504e+00
8.369195979899497484e-01 8.660343389302302963e-01 1.085149121876894718e+00 1.023147001416666146e+00
8.529949748743719251e-01 8.604701323307960559e-01 1.077836771196373888e+00 1.032988011388523253e+00
8.690703517587939908e-01 8.555119735947307458e-01 1.069819136641552593e+00 1.041820417102284013e+00
8.851457286432160565e-01 8.511558347759149434e-01 1.061207396512053869e+00 1.049475941380540345e+00
9.012211055276382332e-01 8.473962569239311682e-01 1.052113907547833627e+00 1.055819902153909862e+00
9.172964824120602989e-01 8.442264378999037033e-01 1.042651091222960291e+00 1.060752248740836512e+00
9.333718592964824756e-01 8.416383156654910769e-01 1.032930389979256125e+00 1.064207843019208344e+00
9.494472361809045413e-01 8.396226474043037014e-01 1.023061295463932874e+00 1.066156034733809488e+00
9.655226130653266070e-01 8.381690847994831550e-01 1.013150450292013227e+00 1.066599588017618228e+00
9.815979899497487837e-01 8.372662457597752628e-01 1.003300824354898424e+00 1.065573022434541439e+00
9.976733668341708494e-01 8.369017828585912921e-01 9.936109662361511941e-01 1.063140436701314195e+00
1.013748743718592804e+00 8.370624487258253588e-01 9.841743298742716695e-01 1.059392886669307421e+00
1.029824120603014981e+00 8.377341586102299287e-01 9.750786762236872685e-01 1.054445391255006692e+00
1.045899497487437158e+00 8.389020503104880344e-01 9.664055493077832182e-01 1.048433640941609291e+00
1.061974874371859112e+00 8.405505416556429132e-01 9.582298257316638201e-01 1.041510483214193483e+00
1.078050251256281289e+00 8.426633856997673977e-01 9.506193364212914831e-01 1.033842258120536650e+00
1.094125628140703466e+00 8.452237237817642468e-01 9.436345590802314165e-01 1.025605054867573473e+00
1.110201005025125642e+00 8.482141365884393602e-01 9.373283796058764494e-01 1.016980957467530811e+00
1.126276381909547597e+00 8.516166933476287948e-01 9.317459204759126479e-01 1.008154343553992804e+00
1.142351758793969774e+00 8.554129992678842775e-01 9.269244339089954821e-01 9.993082962240736888e-01
1.158427135678391950e+00 8.595842413318839359e-01 9.228932574139333544e-01 9.906211837405346499e-01
1.174502512562813905e+00 8.641112325423645490e-01 9.196738291737850401e-01 9.822634564872134710e-01
1.190577889447236082e+00 8.689744547117309592e-01 9.172797605555607081e-01 9.743947049743286737e-01
1.206653266331658259e+00 8.741540998795499506e-01 9.157169629027981372e-01 9.671610163854590381e-01
1.222728643216080213e+00 8.796301104358762446e-01 9.149838256470320674e-01 9.606926612536492716e-01
1.238804020100502390e+00 8.853822180226033067e-01 9.150714426686820113e-01 9.551021352090987016e-01
1.254879396984924567e+00 8.913899812797825284e-01 9.159638837476740125e-01 9.504825746826052191e-01
1.270954773869346743e+00 8.976328224991388938e-01 9.176385078645389326e-01 9.469065587322942346e-01
1.287030150753768698e+00 9.040900632425570294e-01 9.200663150521937172e-01 9.444253035172696098e-01
1.303105527638190875e+00 9.107409589793733495e-01 9.232123334409155779e-01 9.430682493552527967e-01
1.319180904522613051e+00 9.175647327926550467e-01 9.270360381047451082e-01 9.428430348319104537e-01
1.335256281407035006e+00 9.245406082011845550e-01 9.314917982840348332e-01 9.437358468998546801e-01
1.351331658291457183e+00 9.316478411409072624e-01 9.365293495438908877e-01 9.457121307720485204e-01
1.367407035175879360e+00 9.388657511466286243e-01 9.420942874198633410e-01 9.487176383993025652e-01
1.383482412060301314e+00 9.461737517722050850e-01 9.481285791070157565e-01 9.526797904618728996e-01
1.399557788944723491e+00 9.535513802850181797e-01 9.545710897561261454e-01 9.575093224491740829e-01
1.415633165829145668e+00 9.609783266682836445e-01 9.613581199730725224e-01 9.631021822700862600e-01
1.431708542713567844e+00 9.684344619626998885e-01 9.684239511354513219e-01 9.693416440946024393e-01
1.447783919597989799e+00 9.758998659769975159e-01 9.757013951953742437e-01 9.761006001276594235e-01
1.463859296482411976e+00 9.833548543952301824e-01 9.831223456740312283e-01 9.832439913343471449e-01
1.479934673366834152e+00 9.907800053069325541e-01 9.906183266201706861e-01 9.906313356980512852e-01
1.496010050251256107e+00 9.981561851848436140e-01 9.981210363620744985e-01 9.981193125783208719e-01
1.512085427135678284e+00 1.005464574333337691e+00 1.005562882964986748e+00 1.005564361490610015e+00
1.528160804020100461e+00 1.012686691829578489e+00 1.012877508378608349e+00 1.012825253919203528e+00
1.544236180904522637e+00 1.019804419977963006e+00 1.020000298353807455e+00 1.019765597571301807e+00
1.560311557788944592e+00 1.026800028297505829e+00 1.026868875299455031e+00 1.026256234125255906e+00
1.576386934673366769e+00 1.033656197060536464e+00 1.033423571356534509e+00 1.032177493472420382e+00
1.592462311557788945e+00 1.040356040400277848e+00 1.039607879072604435e+00 1.037421269481186403e+00
1.608537688442210900e+00 1.046883129003781221e+00 1.045368877183383116e+00 1.041892885407964098e+00
1.624613065326633077e+00 1.053221512405954519e+00 1.050657629117924596e+00 1.045512720417253405e+00
1.640688442211055253e+00 1.059355740899532439e+00 1.055429551992393966e+00 1.048217571748468524e+00
1.656763819095477208e+00 1.065270887075099315e+00 1.059644753976223486e+00 1.049961731372407225e+00
1.672839195979899385e+00 1.070952567004564759e+00 1.063268338063286356e+00 1.050717760288471636e+00
1.688914572864321562e+00 1.076386961080798788e+00 1.066270670435073509e+00 1.050476947675633932e+00
1.704989949748743738e+00 1.081560834525586934e+00 1.068627611743750316e+00 1.049249446235057892e+00
1.721065326633165693e+00 1.086461557577331094e+00 1.070320709811332760e+00 1.047064081559720083e+00
1.737140703517587870e+00 1.091077125369539713e+00 1.071337352412273125e+00 1.043967836264509508e+00
1.753216080402010046e+00 1.095396177510468139e+00 1.071670878959956497e+00 1.040025014685131977e+00
1.769291457286432001e+00 1.099408017373930679e+00 1.071320650113688711e+00 1.035316100778986614e+00
1.785366834170854178e+00 1.103102631110680409e+00 1.070292074494191725e+00 1.029936323584042412e+00
1.801442211055276355e+00 1.106470706389505620e+00 1.068596591879428015e+00 1.023993951926257973e+00
1.817517587939698309e+00 1.109503650876623837e+00 1.066251612463209097e+00 1.017608342499700003e+00
1.833592964824120486e+00 1.112193610461589488e+00 1.063280411930388025e+00 1.010907770395208072e+00
1.849668341708542663e+00 1.114533487237708620e+00 1.059711982328412017e+00 1.004027075751806830e+00
1.865743718592964839e+00 1.116516957244407582e+00 1.055580838907826058e+00 9.971051622982148865e-01
1.881819095477386794e+00 1.118138487978797446e+00 1.050926783325947023e+00 9.902823875041334434e-01
1.897894472361808971e+00 1.119393355683379054e+00 1.045794623817015934e+00 9.836978856196078036e-01
1.913969849246231147e+00 1.120277662416403697e+00 1.040233853164767241e+00 9.774868706683503827e-01
1.930045226130653102e+00 1.120788352911362695e+00 1.034298285528141959e+00 9.717779617554647142e-01
1.946120603015075279e+00 1.120923231231570005e+00 1.028045653402756887e+00 9.666905791112776480e-01
1.962195979899497456e+00 1.120680977225644526e+00 1.021537166263869700e+00 9.623324593141204808e-01
1.978271356783919410e+00 1.120061162789665277e+00 1.014837032625136803e+00 9.587973348027323262e-01
1.994346733668341587e+00 1.119064267941076940e+00 1.008011947539272590e+00 9.561628241152674290e-01
2.010422110552763542e+00 1.117691696709764759e+00 1.001130547795520576e+00 9.544885774323270677e-01
2.026497487437185718e+00 1.115945792851089635e+00 9.942628373252097029e-01 9.538147192202813818e-01
2.042572864321607895e+00 1.113829855385682466e+00 9.874795855770196473e-01 9.541606268576048322e-01
2.058648241206030072e+00 1.111348153970588948e+00 9.808517018966558254e-01 9.555240794514178182e-01
2.074723618090452248e+00 1.108505944106127350e+00 9.744495892149828142e-01 9.578808069370826628e-01
2.090798994974874425e+00 1.105309482182760705e+00 9.683424805905198607e-01 9.611844660357543590e-01
2.106874371859296602e+00 1.101766040371984445e+00 9.625977624658600407e-01 9.653670587730068808e-01
2.122949748743718335e+00 1.097883921365160331e+00 9.572802887467080080e-01 9.703398098296132090e-01
2.139025125628140511e+00 1.093672472964171360e+00 9.524516901055145590e-01 9.759945025692688958e-01
2.155100502512562688e+00 1.089142102527461686e+00 9.481696831888946075e-01 9.822052739483256856e-01
2.171175879396984865e+00 1.084304291274933441e+00 9.444873847194499294e-01 9.888308585478856605e-01
2.187251256281407041e+00 1.079171608455265163e+00 9.414526357417472013e-01 9.957172546529242663e-01
2.203326633165829218e+00 1.073757725378679195e+00 9.391073415982441608e-01 1.002700787794200687e+00
2.219402010050251395e+00 1.068077429318610605e+00 9.374868334855864793e-01 1.009611536652921915e+00
2.235477386934673127e+00 1.062146637284982376e+00 9.366192577715674039e-01 1.016277059592286980e+00
2.251552763819095304e+00 1.055982409672415301e+00 9.365249995565191332e-01 1.022526378160456995e+00
2.267628140703517481e+00 1.049602963785854381e+00 9.372161472645113012e-01 1.028194139283923780e+00
2.283703517587939658e+00 1.043027687246637747e+00 9.386960053750733612e-01 1.033124885967142692e+00
2.299778894472361834e+00 1.036277151281519426e+00 9.409586627201433906e-01 1.037177344549626179e+00
2.315854271356784011e+00 1.029373123897281639e+00 9.439886241161323799e-01 1.040228640702155039e+00
2.331929648241205744e+00 1.022338582943400853e+00 9.477605133642634794e-01 1.042178339852817048e+00
2.348005025125627920e+00 1.015197729065154597e+00 9.522388560809147418e-01 1.042952203385107524e+00
2.364080402010050097e+00 1.007975998549645480e+00 9.573779510405021620e-01 1.042505545735151751e+00
2.380155778894472274e+00 1.000700076066707966e+00 9.631218391663134426e-01 1.040826094582881334e+00
2.396231155778894450e+00 9.933979073072527477e-01 9.694043795168382216e-01 1.037936206967377428e+00
2.412306532663316627e+00 9.860987115208437181e-01 9.761494420992813392e-01 1.033894355076671934e+00
2.428381909547738804e+00 9.788329939548207070e-01 9.832712275590981266e-01 1.028795743711308885e+00
2.444457286432160537e+00 9.716325581967392155e-01 9.906747242098976614e-01 1.022771974356788904e+00
2.460532663316582713e+00 9.645305184222533468e-01 9.982563132589267196e-01 1.015989640410466910e+00
2.476608040201004890e+00 9.575613115501647732e-01 1.005904533334648576e+00 1.008647780335615973e+00
2.492683417085427067e+00 9.507607093066073878e-01 1.013501015853689902e+00 1.000974116525953805e+00
2.508758793969849243e+00 9.441658301999158454e-01 1.020921603147854961e+00 9.932200267279572836e-01
2.524834170854271420e+00 9.378151514081917162e-01 1.028037661567541505e+00 9.856542470865972128e-01
2.540909547738693597e+00 9.317485205809430404e-01 1.034717602201030484e+00 9.785552941589623632e-01
2.556984924623115329e+00 9.260071675565786364e-01 1.040828622196880993e+00 9.722026687820248814e-01
2.573060301507537506e+00 9.206337159973436712e-01 1.046238680060034953e+00 9.668669409905666923e-01
2.589135678391959683e+00 9.156721949430421947e-01 1.050818718673367735e+00 9.627988470117014863e-01
2.605211055276381860e+00 9.111680502853531927e-01 1.054445150165206124e+00 9.602175993963717460e-01
2.621286432160804036e+00 9.071681561637703339e-01 1.057002617151220347e+00 9.592987126654772823e-01
2.637361809045226213e+00 9.037208262850023877e-01 1.058387045237704660e+00 9.601616434842386028e-01
2.653437185929648390e+00 9.008758251668121941e-01 1.058509002070774363e+00 9.628577176416953654e-01
2.669512562814070122e+00 8.986843793079652976e-01 1.057297378645333241e+00 9.673588728359853173e-01
2.685587939698492299e+00 8.971991882852474731e-01 1.054703408911219942e+00 9.735478049822842150e-01
2.701663316582914476e+00 8.964744357791337714e-01 1.050705044207575600e+00 9.812103662208765398e-01
2.717738693467336653e+00 8.965658005290931820e-01 1.045311699355480295e+00 9.900310054930613335e-01
2.733814070351758829e+00 8.975304672198551881e-01 1.038569387731134386e+00 9.995923691127946986e-01
2.749889447236181006e+00 8.994271372997276748e-01 1.030566262998275695e+00 1.009380211557326046e+00
2.765964824120602739e+00 9.023160397321540183e-01 1.021438585602663096e+00 1.018795002250656223e+00
2.782040201005024915e+00 9.062589416816581034e-01 1.011377132584549976e+00 1.027171829608975795e+00
2.798115577889447092e+00 9.113191591349510956e-01 1.000634069557490680e+00 1.033810308638188902e+00
2.814190954773869269e+00 9.175615674588983861e-01 9.895303042804975968e-01 1.038016585561154059e+00
2.830266331658291445e+00 9.250526118954698340e-01 9.784633416644079595e-01 1.039159649116810025e+00
2.846341708542713622e+00 9.338603179956440625e-01 9.679156601532751258e-01 1.036744479159576793e+00
2.862417085427135799e+00 9.440543019923284263e-01 9.584636304526523709e-01 1.030504885711439389e+00
2.878492462311557532e+00 9.557057811140344805e-01 9.507869973981021294e-01 1.020519138361885902e+00
2.894567839195979708e+00 9.688875838396003859e-01 9.456789465849783083e-01 1.007351897488040882e+00
2.910643216080401885e+00 9.836741600953655684e-01 9.440567776007913192e-01 9.922262872506075748e-01
2.926718592964824062e+00 1.000141591395245388e+00 9.469732063819514822e-01 9.772303564018682831e-01
2.942793969849246238e+00 1.018367600925007999e+00 9.556283192076471256e-01 9.655625622894278282e-01
2.958869346733668415e+00 1.038431563571164506e+00 9.713822019625906190e-01 9.618214582328620255e-01
2.974944723618090592e+00 1.060414515895648391e+00 9.957682680100237160e-01 9.723451398925595512e-01
2.991020100502512324e+00 1.084399166056872810e+00 1.030507308999049076e+00 1.005606595320845065e+00
3.007095477386934501e+00 1.110469903678012571e+00 1.077522293215959825e+00 1.072671631829488881e+00
3.023170854271356678e+00 1.138712809663412928e+00 1.138953936465271877e+00 1.187726691615786923e+00
3.039246231155778855e+00 1.169215665963461825e+00 1.217177070910174130e+00 1.368684389696910308e+00
3.055321608040201031e+00 1.202067965289421281e+00 1.314817838045210019e+00 1.637875392238917982e+00
3.071396984924623208e+00 1.237360920777829776e+00 1.434771732040406089e+00 2.022835933993055946e+00
3.087472361809045385e+00 1.275187475606527565e+00 1.580222520365465622e+00 2.557200962644978315e+00
3.103547738693467117e+00 1.315642312561614347e+00 1.754662069205954245e+00 3.281713834774682592e+00
3.119623115577889294e+00 1.358821863557173160e+00 1.961911101240939148e+00 4.245364145710353476e+00
3.135698492462311471e+00 1.404824319107577102e+00 2.206140914335208869e+00 5.506666437892395294e+00
3.151773869346733647e+00 1.453749637753590562e+00 2.491896089746307830e+00 7.135093192101535919e+00
3.167849246231155824e+00 1.505699555442549853e+00 2.824118219087778048e+00 9.212676761977114381e+00
3.183924623115578001e+00 1.560777594863316908e+00 3.208170679959432725e+00 1.183579580051419811e+01
3.200000000000000178e+00 1.619089074736792311e+00 3.649864490182987087e+00 1.511716304347967643e+01


==> fig/data/PFRHMC/rho_j135X.txt <==
ID  Group  Job     p   steps      trajs
0   j1350  g12p2x  0   12-480     2000
1   j1351  g10p2x  4   10-18-480  2000
2   j1352  g10p4x  10  10-26-480  2000
3   j1353  g11p1x  16  11-35-480  2000
# cs-tuned data



==> fig/data/PFRHMC/rho_j135X_cs.txt <==
ID  Job    groups   p   steps      trajs
0   j1350  g12p2x   0   12-480     2000
1   j1351  g10p4    4   10-30-480  2000
2   j1352  g10p2n   10  10-30-480  2000
3   j1353  g11p1x   16  11-35-480  2000
# cs-tuned data


==> fig/data/PFRHMC/witers_j135X.txt <==
p   iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
#0   0.0      0.0          60250    1050         7814     128          68060     1170
4   847.1    12.5         53180    930          8093     132          62120     1070
10  3442.0   50.0         55280    940          8329     133          67050     1120
16  7095.0   92.0         54160    850          7645     111          68900     1050


==> fig/data/PFRHMC/witers_j135X_cs.txt <==
p   iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
#0   0.0      0.0          60250    1050         7814     128          68060     1170
4   1355.9   19.2         49700    840          7657     119          58720     980
10  3849.0   54.0         51270    840          7828     119          62950     1010
16  7095.0   92.0         54160    850          7645     111          68900     1050


==> fig/data/PFtRHMC/extra_j1350X.txt <==
ID  Job      t   SF   F1     F2    F3   Total
1   1.g15p1f 4   15   1248   96    240  1599
2   2.g5p5   6   15   1888   520   70   2493
3   3.g6p4a  5   15   1152   216   90   1473
4   4.g4p5f  7   15   2528   836   52   3431


==> fig/data/PFtRHMC/extra_j1350X_cs.txt <==
ID  Job      t   SF   F1     F2    F3   Total
1   1.g8p2   4   15   1344   128   128  1615
2   2.g5p6   6   15   864    240   70   1189
3   3.g6p1xa 5   15   960    180   90   1245
4   4.g4p3   7   15   1024   352   52   1443


==> fig/data/PFtRHMC/favg_j1350X.txt <==
p t F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
4 4 9.75938 6e-05 0 0 1.27401 2.5e-05 0.201013 3e-06 0.45402 7e-05
4 6 9.75928 6e-05 0 0 1.80641 4e-05 0.879827 1.8e-05 0.09462 7e-05
4 5 9.75995 6e-05 0 0 1.58289 3e-05 0.56795 1.2e-05 0.20943 7e-05
4 7 9.75868 7e-05 0 0 1.91395 5e-05 1.02844 2.4e-05 0.04554 7e-05


==> fig/data/PFtRHMC/fmax_j1350X.txt <==
p t F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err F_F3 F_F3_err
4 4 18.6765 0.0024 0 0 3.7049 0.0019 0.54237 0.00021 1.4334 0.0011
4 6 18.6764 0.0024 0 0 5.3139 0.0025 2.3657 0.0009 0.4529 0.0012
4 5 18.6735 0.0023 0 0 4.6553 0.0022 1.5285 0.0006 0.7667 0.0013
4 7 18.676 0.003 0 0 5.623 0.003 2.7639 0.0011 0.2908 0.0011


==> fig/data/PFtRHMC/iters_j1350X.txt <==
ID  p  t  iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err
0   4  4  5731     12           0        0            696.38   0.025        53400    170
1   4  6  6158     9            0        0            8396.3   0.7          18580    50
2   4  5  5712     10           0        0            2307.95  0.011        20980    70
3   4  7  6768     10           0        0            21201.3  2            15500    50


==> fig/data/PFtRHMC/iters_j1350X_cs.txt <==
p  t  iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err
4  4  5689     11           0        0            896.7    0.04         28730    100
4  6  6187     11           0        0            3995.9   0.3          18590    60
4  5  5616     10           0        0            1947.94  0.013        20400    70
4  7  6887     10           0        0            9136.5   0.7          16100    40


==> fig/data/PFtRHMC/pacc_j1350X.txt <==
ID  Job      Acc     Acc_err  p t
1   1.g15p1f 0.8182  0.0086   4 4
2   2.g5p5   0.714   0.010    4 6
3   3.g6p4a  0.690   0.010    4 5
4   4.g4p5f  0.7453  0.0097   4 7


==> fig/data/PFtRHMC/pacc_j1350X_cs.txt <==
ID  Job      Acc     Acc_err  t
1   1.g8p2   0.7348  0.0099   4
2   2.g5p6   0.692   0.010    6
3   3.g6p1xa 0.686   0.010    5
4   4.g4p3   0.697   0.010    7


==> fig/data/PFtRHMC/rho_j1350X.txt <==
ID  Job      steps        trajs  p  t
1   1.g15p1f 15-6-39-480  2000   4  4
2   2.g5p5   5-26-59-480  2000   4  6
3   3.g6p4a  6-12-36-480  2000   4  5
4   4.g4p5f  4-38-79-480  2000   4  7
# F.dt data


==> fig/data/PFtRHMC/rho_j1350X_cs.txt <==
ID  Job      steps        trajs  p  t
1   1.g8p2   8-8-42-480   2000   4  4
2   2.g5p6   5-12-27-480  2000   4  6
3   3.g6p1xa 6-10-30-480  2000   4  5
4   4.g4p3   4-16-32-480  2000   4  7
# cs-tuned data


==> fig/data/PFtRHMC/witers_j1350X.txt <==
p  t  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
4  4  1525.3   16.0         968.4    10.2         65560    900          7023     88           75080     1010
4  6  2644.0   37.0         12488.0  176.0        26120    440          8646     134          49900     780
4  5  1669.6   24.2         3658.0   53.0         30540    540          8300     135          44160     760
4  7  3392.0   44.0         29570.0  390.0        20870    340          9101     132          62930     900


==> fig/data/PFtRHMC/witers_j1350X_cs.txt <==
p  t  iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_F3  iter_F3_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
4  4  1829.1   24.6         1394.5   18.8         39270    670          7763     120          50260     830
4  6  1248.6   18.0         6121.0   89.0         26970    480          8962     145          43300     730
4  5  1399.4   20.4         3102.0   45.0         29870    540          8208     134          42580     740
4  7  1469.2   21.1         13613.0  196.0        23170    390          9902     156          48160     760


==> fig/data/RHMC/erfc_fit_data.txt <==
n P_fit P_low P_high
1.0 0.0 0.0 0.0
1.212652928412492 0.0 0.0 5.608859752298938e-305
1.4253058568249843 1.5624437429637881e-178 8.3326022404506385e-199 8.389541107922128e-161
1.6379587852374766 3.2536306184107115e-103 7.564889827487176e-115 4.870565235183861e-93
1.8506117136499687 4.5294126946862417e-64 3.2179952368382617e-71 8.114620541270683e-58
2.0632646420624607 4.254625121148753e-42 9.866278925647054e-47 4.829929784202369e-38
2.2759175704749532 5.489418856385759e-29 3.9951349288692475e-32 3.060507527832882e-26
2.4885704988874453 9.136908886189833e-21 5.73755083186464e-23 7.737980071581001e-19
2.7012234272999374 2.155362756488603e-15 5.5069889336086436e-17 5.350203996335065e-14
2.9138763557124294 9.32500549643418e-12 6.133422418199898e-13 1.0124165137595668e-10
3.1265292841249215 3.203331151360043e-09 4.0601803074625947e-10 1.9594968923905708e-08
3.339182212537414 2.094919649530229e-07 4.234464299649485e-08 8.519570643388299e-07
3.551835140949906 4.480082043412246e-06 1.2715698627859614e-06 1.3538299468540879e-05
3.764488069362398 4.424992049316485e-05 1.615500150039401e-05 0.00010727912157647049
3.9771409977748906 0.00025317848578243897 0.00011177393343727146 0.0005197612713612881
4.189793926187383 0.0009771595118715868 0.0004990444180064096 0.0017658567919951334
4.402446854599875 0.002824678626459761 0.0016155893631245916 0.004622483229130556
4.615099783012367 0.0065807772489298874 0.0041151262057679385 0.009959371900371486
4.827752711424859 0.013019667522260343 0.008741517969660797 0.018513096490280358
5.040405639837351 0.022719567452771865 0.016153646652370828 0.03072196223601348
5.253058568249843 0.035957590896119065 0.026786445687605843 0.046672277056655644
5.465711496662336 0.052699502981093806 0.04079167903603037 0.06613877144148761
5.678364425074828 0.07265623129253924 0.05805359412426489 0.08867426500038218
5.89101735348732 0.09536873780245271 0.07825012386488235 0.11370827196169161
6.103670281899812 0.1202919939387588 0.10092909563079233 0.14063068006233287
6.316323210312304 0.14686264299971968 0.12557865053077746 0.16885167246112287
6.528976138724796 0.1745458466472627 0.1516819877849823 0.19783839204897813
6.741629067137288 0.20286305629573953 0.17875437458771815 0.2271330083392299
6.954281995549781 0.23140497852493935 0.20636457421418375 0.25635774881610807
7.166934923962273 0.25983432429592257 0.23414440100839928 0.2852117819427984
7.379587852374765 0.2878822379902575 0.26179015037427944 0.31346364953117767
7.592240780787257 0.3153413150494453 0.2890590209759831 0.340941776864098
7.8048937091997495 0.3420571893689536 0.3157628430566072 0.3675246452706279
8.017546637612242 0.3679199332731834 0.3417606911195826 0.39313152943743523
8.230199566024734 0.39285598008204514 0.36695137683029566 0.4177142452713568
8.442852494437226 0.41682092147554506 0.3912663964312989 0.44125006879253414
8.655505422849718 0.4397933064679541 0.4146636216524243 0.46373582067062813
8.86815835126221 0.46176943634183865 0.4371218413173539 0.4851830236446245
9.080811279674702 0.4827590790528319 0.45863615238859967 0.505614001575863
9.293464208087194 0.5027819946159375 0.4792141399371511 0.5250587791493075
9.506117136499686 0.5218651541825723 0.4988727577402955 0.5435526472213009
9.71877006491218 0.5400405396526107 0.517635812571295 0.5611342724220423
9.931422993324672 0.5573434212740259 0.5355319575378275 0.5778442460608793
10.144075921737164 0.5738110238638992 0.5525931077935536 0.5937239839666144
10.356728850149656 0.589481505805337 0.568853202351881 0.6088149042443242
10.569381778562148 0.6043931876510537 0.584347246673115 0.6231578234445299
10.78203470697464 0.6185839784493989 0.5991105811326067 0.6367925231633291
10.994687635387132 0.6320909576275671 0.6131783298967255 0.6497574487030695
11.207340563799624 0.6449500784492624 0.6265849929416989 0.6620895093144833
11.419993492212116 0.6571959658423561 0.6393641509345641 0.6738239559458852
11.632646420624608 0.6688617869402822 0.6515482585378579 0.6849943175777804
11.8452993490371 0.6799791771814134 0.6631685065260056 0.6956323813387354
12.057952277449592 0.6905782084358338 0.674254737050701 0.7057682048710548
12.270605205862084 0.7006873885329519 0.684835399600688 0.7154301520046875
12.483258134274577 0.7103336838793883 0.6949375377923885 0.7246449448399019
12.695911062687069 0.7195425586967537 0.7045867992107762 0.7334377269443304
12.908563991099562 0.7283380258664263 0.7138074621880175 0.7418321336278909
13.121216919512054 0.7367427055195284 0.7226224747389949 0.7498503662421845
13.333869847924547 0.7447778884169836 0.73105350193275 0.7575132682171052
13.546522776337039 0.7524636018768059 0.739120978820375 0.764840401142651
13.75917570474953 0.7598186765637926 0.7468441667062744 0.7718501196648666
13.971828633162023 0.7668608128926482 0.7542412110761271 0.7785596443203807
14.184481561574515 0.7736066461348777 0.7613291999095921 0.7849851317069769
14.397134489987007 0.7800718095828855 0.7681242214315722 0.7911417415960457
14.609787418399499 0.7862709953277802 0.7746414206108937 0.7970437007507818
14.822440346811991 0.792218012363225 0.7808950539141697 0.8027043633327473
15.035093275224483 0.7979258418464297 0.7868985419770238 0.8081362678676736
15.247746203636975 0.8034066894370746 0.7926645199740321 0.8133511908059863
15.460399132049467 0.8086720347019434 0.7982048855601181 0.8183601967598861
15.67305206046196 0.813732677622309 0.8035308443255585 0.8231736855311251
15.885704988874451 0.8185987822766263 0.8086529527589333 0.8278014360651802
16.098357917286943 0.8232799177959431 0.8135811587509827 0.8322526474809069
16.311010845699435 0.8277850967060999 0.8183248397003788 0.836535977331986
16.52366377411193 0.8321228107811667 0.8228928383022078 0.8406595772590912
16.73631670252442 0.8363010645381823 0.8272934961133521 0.8446311261909466
16.948969630936915 0.8403274065052977 0.8315346849974355 0.8484578612492246
17.161622559349404 0.8442089583947937 0.835623836556675 0.8521466065072973
17.374275487761896 0.8479524423098923 0.8395679696598264 0.8557037997467464
17.586928416174388 0.8515642061103312 0.8433737161750988 0.8591355173486809
17.79958134458688 0.8550502470567941 0.8470473450150355 0.8624474974496366
18.012234272999372 0.858416233848786 0.8505947845973308 0.8656451614843613
18.224887201411867 0.8616675271646826 0.8540216438217499 0.8687336342303249
18.43754012982436 0.8648091988066569 0.8573332316589711 0.8717177624614403
18.65019305823685 0.8678460495471261 0.8605345754425131 0.8746021323113525
18.862845986649344 0.8707826257673931 0.8636304379500781 0.8773910854397919
19.075498915061836 0.8736232349733287 0.8666253333557659 0.8800887340889537
19.288151843474328 0.8763719602673371 0.8695235421297772 0.8826989751106744
19.50080477188682 0.8790326738504732 0.8723291249574914 0.8852255030393315
19.713457700299312 0.8816090496234831 0.8750459357452189 0.8876718222799194
19.926110628711804 0.8841045749507137 0.8776776337755314 0.8900412584756204
20.138763557124296 0.8865225616462973 0.8802276950708697 0.8923369691144117
20.351416485536788 0.8888661562377533 0.8826994230201504 0.8945619534297938
20.56406941394928 0.8911383495581673 0.8850959583193209 0.8967190616465918
20.776722342361772 0.8933419857143812 0.8874202882732785 0.898811003618943
20.989375270774264 0.8954797704751671 0.8896752555032336 0.9008403569040352
21.202028199186756 0.897554279120132 0.8918635661004908 0.9028095743118666
21.41468112759925 0.8995679637871045 0.8939877972647108 0.9047209909682643
21.62733405601174 0.9015231603529851 0.896050404461999 0.9065768309255875
21.839986984424232 0.9034220948804593 0.8980537281356475 0.9083792133529499
22.052639912836725 0.9052668896605959 0.9 0.910130158335405
# Characteristic scale: 0.1563(42)


==> fig/data/RHMC/favg_j1350.txt <==
ID F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err
0 9.7594 6e-05 0 0 1.69339 5e-05


==> fig/data/RHMC/fmax_j1350.txt <==
ID F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err
0 18.6755 0.0023 0 0 4.9274 0.0024


==> fig/data/RHMC/iters_j1350.txt <==
ID iter_SF iter_SF_err iter_F1 iter_F1_err iter_F2 iter_F2_err
0 5392 10 0 0 41570 120


==> fig/data/RHMC/pacc_j1350.txt <==
ID  Job       Acc    Acc_err
0   0.g12p2x  0.690  0.010


==> fig/data/RHMC/rhmc_erfc_data.txt <==
Job       N_md  Pacc  Pacc_err
0.g11p1x  11    0.628 0.030
0.g12p2x  12    0.69  0.02
#
# Pacc data for j1350 = plain RHMC
# Wrong n_g for g11p1x = 11-240
# char scale = 0.1563(42)
# errors scaled by x2


==> fig/data/RHMC/rho_j1350.txt <==
ID  Group  Job       steps     trajs
0   j1350  0.g12p2x  12-480    2000


==> fig/data/RHMC/witers_j1350.txt <==
ID iter_F1 iter_F1_err iter_SF iter_SF_err iter_tot iter_tot_err
0    60250       1050       7814        128      68060       1170
# no IAT scaling


==> fig/data/ratapp_zolo.16x32.txt <==
 20
 # range_min = 0.500000000000000024E-04
 # range_max = 3.00000000000000000
 
 # d_n
 0.641196938507380687E-01
 
 # numerator c_k
 0.102967547829228773E-08
 0.581507245933680635E-08
 0.222400404410500942E-07
 0.773643984516145731E-07
 0.262004468387516354E-06
 0.880351240756599068E-06
 0.295111943022874418E-05
 0.988586317472752518E-05
 0.331094772773927014E-04
 0.110882844025181275E-03
 0.371340852887558381E-03
 0.124363649128140033E-02
 0.416545933719258965E-02
 0.139571812254874177E-01
 0.468260410763182769E-01
 0.157775824153843641
 0.539371178581310340
 1.93840206679154958
 8.38850349942677909
 95.6316331717147534
 
 # denominator b_k
 0.235276800435760661E-09
 0.268224176044970627E-08
 0.116074993902329207E-07
 0.417152400207709192E-07
 0.142607387931732935E-06
 0.480501824158139192E-06
 0.161207322288335059E-05
 0.540156470610011396E-05
 0.180921019108858943E-04
 0.605912276149925310E-04
 0.202916856414111780E-03
 0.679563677514617758E-03
 0.227597709395298579E-02
 0.762422486829664788E-02
 0.255579785943389169E-01
 0.858763902980258925E-01
 0.290831421622787134
 1.01168874376979057
 3.86925533340421213
 21.8515265744010598


==> fig/data/tRHMC/favg_j138X.txt <==
t F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err
2 9.75947 6e-05 0 0 0.411614 1.1e-05 1.30657 5e-05
3 9.75903 6e-05 0 0 0.877305 1.8e-05 0.86005 5e-05
4 9.7597 6e-05 0 0 1.28749 3e-05 0.45324 6e-05
5 9.75942 6e-05 0 0 1.52204 3e-05 0.21051 7e-05
6 9.75959 6e-05 0 0 1.62642 3e-05 0.09447 6e-05
7 9.7584 6e-05 0 0 1.66692 4e-05 0.04583 7e-05
8 9.75964 6e-05 0 0 1.68313 4e-05 0.0219 7e-05


==> fig/data/tRHMC/fmax_j138X.txt <==
t F_gauge F_gauge_err F_det F_det_err F_F1 F_F1_err F_F2 F_F2_err
2 18.6763 0.0023 0 0 1.1791 0.0006 3.838 0.0018
3 18.6751 0.0022 0 0 2.5224 0.0013 2.5758 0.0013
4 18.6729 0.0023 0 0 3.7213 0.002 1.4307 0.001
5 18.6777 0.0023 0 0 4.409 0.0022 0.7794 0.0012
6 18.6713 0.0023 0 0 4.7217 0.0024 0.4519 0.0013
7 18.6741 0.0023 0 0 4.8422 0.0024 0.2912 0.001
8 18.6687 0.0023 0 0 4.8972 0.0024 0.1815 0.0011


==> fig/data/tRHMC/iters_j138X.txt <==
ID  t  iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err
0   0  5392     10           0        0            41570    120
1   4  5477     7            2050     0            27510    60
2   6  6154     9            18386.7  0.3          18950    50
3   2  5467     9            198      0            51690    150
4   8  7417     11           77466    21           11830    40
5   5  5751     10           6246.33  0.14         21850    70
6   3  5422     11           630      0            33970    110
7   7  6948     9            37177.1  2.3          16680    40


==> fig/data/tRHMC/iters_j138X_cs.txt <==
ID  iter_SF  iter_SF_err  iter_F1  iter_F1_err  iter_F2  iter_F2_err
0   5392     10           0        0            41570    120
1   5477     7            2050     0            27510    60
2   6069     9            4710.15  0.1          18260    50
3   5460     80           918      0            37100    130
4   7619     8            23199    4            12540    30
5   5770     8            5367.25  0.08         21690    60
6   5506     10           1530     0            34850    100
7   6566     8            8161.7   0.6          15230    40


==> fig/data/tRHMC/pacc_j138X.txt <==
ID  Job       trunc  Acc    Acc_err
0   0.g12p2x  0      0.690  0.010
1   1.g8p3x   4      0.669  0.011
2   2.g5p3x   6      0.7343 0.0099
3   3.g15p2x  2      0.675  0.010
4   4.g3p1f   8      0.677  0.010
5   6.g6p2x   5      0.650  0.011
6   7.g10p1x  3      0.717  0.010
7   8.g4p1    7      0.700  0.010


==> fig/data/tRHMC/pacc_j138X_cs.txt <==
ID  Job       trunc  Acc    Acc_err
0   0.g12p2x  0      0.690  0.010
1   1.g8p3x   4      0.669  0.011
2   2.g5p9    6      0.713  0.010
3   3.g11p4   2      0.710  0.010
4   4.g3p3    8      0.647  0.011
5   6.g6p5    5      0.698  0.010
6   7.g10p6   3      0.7587 0.0096
7   8.g4p4    7      0.669  0.011


==> fig/data/tRHMC/rho_j138X.txt <==
ID  Group  Job       trunc  steps     trajs
0   j1350  0.g12p2x  0      12-480    2000
1   j1381  1.g8p3x   4      8-20-480  2000
2   j1382  2.g5p3x   6      5-60-480  2000 # g5p4f (52) is odd
3   j1383  3.g15p2x  2      15-5-480  2000 # g11p1f is horrendous
4   j1384  4.g3p1f   8      3-85-480  2000
5   j1386  6.g6p2x   5      6-35-480  2000
6   j1387  7.g10p1x  3      10-10-480 2000
7   j1388  8.g4p1    7      4-70-480  2000
# F.dt data


==> fig/data/tRHMC/rho_j138X_cs.txt <==
ID  Group  Job       trunc  steps     trajs
0   j1350  0.g12p2x  0      12-480    2000
1   j1381  1.g8p3x   4      8-30-480  2000
2   j1382  2.g5p9    6      5-15-480  2000
3   j1383  3.g11p4   2      11-25-480 2000
4   j1384  4.g3p3    8      3-25-480  2000
5   j1386  6.g6p5    5      6-30-480  2000
6   j1387  7.g10p6   3      10-25-480 2000
7   j1388  8.g4p4    7      4-15-480  2000
# cs-tuned data


==> fig/data/tRHMC/trhmc_approx_corr.txt <==
# tRHMC correction term for the 20th order Zolo ratapp
# t = [4,6,8,10,12]
x y1 y2 y3 y4 y5
0.000000000000000000e+00 4.809577066161042603e+04 1.428825762133114404e+04 4.264638653849300681e+03 1.273398503394970930e+03 3.802300453012031198e+02
1.507537688442210991e-02 3.892504396417233892e+00 1.492288273083840711e+00 1.052192221678866169e+00 1.004746732568987166e+00 1.000423980097101762e+00
3.015075376884421982e-02 2.838452010334573394e+00 1.268283683681289631e+00 1.026378905617151061e+00 1.002375733769696131e+00 1.000212008956386178e+00
4.522613065326633319e-02 2.386038889605461399e+00 1.184922845711058548e+00 1.017650370334061360e+00 1.001584349830620724e+00 1.000141343506861347e+00
6.030150753768843963e-02 2.124200983205207560e+00 1.141179366658306771e+00 1.013262170962937025e+00 1.001188460287624649e+00 1.000106009206243929e+00
7.537688442211054607e-02 1.950450732511969765e+00 1.114198726375081661e+00 1.010621505340254522e+00 1.000950863272860758e+00 1.000084808121553426e+00
9.045226130653266639e-02 1.825571804488495209e+00 1.095885834599781727e+00 1.008857813466601971e+00 1.000792438877442292e+00 1.000070673854948522e+00
1.055276381909547728e-01 1.730959954377987442e+00 1.082638881140466358e+00 1.007596436091091618e+00 1.000679265666673201e+00 1.000060577847299514e+00
1.206030150753768793e-01 1.656535153460370724e+00 1.072609985297233726e+00 1.006649526925531335e+00 1.000594378686585850e+00 1.000053005785271232e+00
1.356783919597989996e-01 1.596314617925173041e+00 1.064752973258878521e+00 1.005912521718180352e+00 1.000528351288226592e+00 1.000047116370335054e+00
1.507537688442210921e-01 1.546502361742407849e+00 1.058430981357904921e+00 1.005322589221626428e+00 1.000475526728424436e+00 1.000042404817369945e+00
1.658291457286432125e-01 1.504563667188502762e+00 1.053234052298575252e+00 1.004839699815614384e+00 1.000432304887644674e+00 1.000038549896502760e+00
1.809045226130653328e-01 1.468736198398558512e+00 1.048886318040672228e+00 1.004437142379871029e+00 1.000396285486230719e+00 1.000035337452893636e+00
1.959798994974874253e-01 1.437753761892269555e+00 1.045195308430251435e+00 1.004096410539745854e+00 1.000365806678507941e+00 1.000032619224595631e+00
2.110552763819095456e-01 1.410681547139715608e+00 1.042022644145171872e+00 1.003804277050031724e+00 1.000339681364022404e+00 1.000030289309676634e+00
2.261306532663316382e-01 1.386813393627950086e+00 1.039266278917538866e+00 1.003551036693683063e+00 1.000317038960236049e+00 1.000028270046384726e+00
2.412060301507537585e-01 1.365605306892899273e+00 1.036849307585739011e+00 1.003329407178654487e+00 1.000297226503036985e+00 1.000026503188189864e+00
2.562814070351758788e-01 1.346631052089391600e+00 1.034712671697363806e+00 1.003133817446217657e+00 1.000279744648850722e+00 1.000024944193482979e+00
2.713567839195979992e-01 1.329551676105952707e+00 1.032810265806910932e+00 1.002959932916638097e+00 1.000264205007011409e+00 1.000023558418693392e+00
2.864321608040200640e-01 1.314094088531470916e+00 1.031105570507924840e+00 1.002804330481643413e+00 1.000250300944700355e+00 1.000022318513564379e+00
3.015075376884421843e-01 1.300035692826714717e+00 1.029569283913480682e+00 1.002664270890581522e+00 1.000237787149528934e+00 1.000021202597841441e+00
3.165829145728643046e-01 1.287193153866509565e+00 1.028177622391570400e+00 1.002537536100107429e+00 1.000226465030826573e+00 1.000020192958904097e+00
3.316582914572864249e-01 1.275414052700077461e+00 1.026911079834929241e+00 1.002422310938108962e+00 1.000216172102034617e+00 1.000019275104579997e+00
3.467336683417085452e-01 1.264570594331536402e+00 1.025753507312307855e+00 1.002317095607987207e+00 1.000206774132667009e+00 1.000018437063056931e+00
3.618090452261306655e-01 1.254554799895156947e+00 1.024691420559401323e+00 1.002220640046536992e+00 1.000198159262122966e+00 1.000017668857807296e+00
3.768844221105527303e-01 1.245274788400804189e+00 1.023713472108358058e+00 1.002131894021879521e+00 1.000190233526062844e+00 1.000016962108539076e+00
3.919597989949748507e-01 1.236651869279166149e+00 1.022810044128311002e+00 1.002049968737371177e+00 1.000182917415088690e+00 1.000016309724226060e+00
4.070351758793969710e-01 1.228618245878295490e+00 1.021972930953140901e+00 1.001974106960922928e+00 1.000176143198099332e+00 1.000015705664358379e+00
4.221105527638190913e-01 1.221115184633821293e+00 1.021195089062861605e+00 1.001903659550079873e+00 1.000169852819173588e+00 1.000015144751348561e+00
4.371859296482412116e-01 1.214091542947307367e+00 1.020470438369038391e+00 1.001838066830232910e+00 1.000163996229551655e+00 1.000014622521756547e+00
4.522613065326632764e-01 1.207502576083810952e+00 1.019793702927590306e+00 1.001776843694424768e+00 1.000158530053196104e+00 1.000014135107264002e+00
4.673366834170853967e-01 1.201308963071464841e+00 1.019160282244020443e+00 1.001719567584979265e+00 1.000153416510616289e+00 1.000013679138685996e+00
4.824120603015075170e-01 1.195476005943685971e+00 1.018566146528616878e+00 1.001665868727005027e+00 1.000148622544463350e+00 1.000013251667985825e+00
4.974874371859296374e-01 1.189972967260362724e+00 1.018007750857937932e+00 1.001615422136423517e+00 1.000144119104096063e+00 1.000012850104460504e+00
5.125628140703517577e-01 1.184772518745039749e+00 1.017481964377388914e+00 1.001567941037415643e+00 1.000139880556394800e+00 1.000012472162195021e+00
5.276381909547738225e-01 1.179850279822973080e+00 1.016986011557186709e+00 1.001523171407586954e+00 1.000135884197572045e+00 1.000012115816520497e+00
5.427135678391959983e-01 1.175184429363173244e+00 1.016517423173560086e+00 1.001480887431708044e+00 1.000132109846343598e+00 1.000011779267729661e+00
5.577889447236180631e-01 1.170755377388865703e+00 1.016073995187185108e+00 1.001440887692240489e+00 1.000128539503066127e+00 1.000011460910677830e+00
5.728643216080401279e-01 1.166545486193391046e+00 1.015653754073279957e+00 1.001402991961002575e+00 1.000125157062698111e+00 1.000011159309181163e+00
5.879396984924623037e-01 1.162538832377780329e+00 1.015254927452500233e+00 1.001367038484145322e+00 1.000121948071909905e+00 1.000010873174357551e+00
6.030150753768843686e-01 1.158721002955009016e+00 1.014875919100572732e+00 1.001332881674152242e+00 1.000118899522634219e+00 1.000010601346211114e+00
6.180904522613065444e-01 1.155078919950505822e+00 1.014515287593463322e+00 1.001300390139409746e+00 1.000115999675821543e+00 1.000010342777916561e+00
6.331658291457286092e-01 1.151600688947905793e+00 1.014171727985635707e+00 1.001269444995122271e+00 1.000113237910373654e+00 1.000010096522346181e+00
6.482412060301506740e-01 1.148275467842835296e+00 1.013844056030414720e+00 1.001239938409785202e+00 1.000110604593154040e+00 1.000009861720474902e+00
6.633165829145728498e-01 1.145093352720934154e+00 1.013531194540244540e+00 1.001211772349770213e+00 1.000108090966727925e+00 1.000009637591372957e+00
6.783919597989949146e-01 1.142045278303668754e+00 1.013232161555761346e+00 1.001184857491211666e+00 1.000105689052064317e+00 1.000009423423525279e+00
6.934673366834170904e-01 1.139122930833371239e+00 1.012946060049874086e+00 1.001159112273756424e+00 1.000103391563929911e+00 1.000009218567286418e+00
7.085427135678391553e-01 1.136318671617768450e+00 1.012672068939407310e+00 1.001134462075049525e+00 1.000101191837085901e+00 1.000009022428301586e+00
7.236180904522613311e-01 1.133625469739922398e+00 1.012409435214596920e+00 1.001110838488364463e+00 1.000099083761705643e+00 1.000008834461744378e+00
7.386934673366833959e-01 1.131036842674577381e+00 1.012157467027516855e+00 1.001088178688645192e+00 1.000097061726703540e+00 1.000008654167263034e+00
7.537688442211054607e-01 1.128546803746055982e+00 1.011915527605856457e+00 1.001066424874587968e+00 1.000095120569865381e+00 1.000008481084535772e+00
7.688442211055276365e-01 1.126149815523924014e+00 1.011683029879296258e+00 1.001045523776333157e+00 1.000093255533837766e+00 1.000008314789342156e+00
7.839195979899497013e-01 1.123840748386780053e+00 1.011459431723002789e+00 1.001025426219938508e+00 1.000091462227204353e+00 1.000008154890096090e+00
7.989949748743718771e-01 1.121614843596627553e+00 1.011244231737115529e+00 1.001006086741133450e+00 1.000089736589964362e+00 1.000008001024762727e+00
8.140703517587939420e-01 1.119467680320333169e+00 1.011036965493054440e+00 1.000987463241973963e+00 1.000088074862846010e+00 1.000007852858127544e+00
8.291457286432160068e-01 1.117395146113831839e+00 1.010837202187503170e+00 1.000969516684937721e+00 1.000086473559970601e+00 1.000007710079351853e+00
8.442211055276381826e-01 1.115393410451582135e+00 1.010644541653322959e+00 1.000952210819781030e+00 1.000084929444439164e+00 1.000007572399802092e+00
8.592964824120602474e-01 1.113458900940413887e+00 1.010458611683758612e+00 1.000935511939137657e+00 1.000083439506498140e+00 1.000007439551098720e+00
8.743718592964824232e-01 1.111588281905010911e+00 1.010279065632276208e+00 1.000919388659388343e+00 1.000082000943954386e+00 1.000007311283371170e+00
8.894472361809044880e-01 1.109778435073317304e+00 1.010105580255478808e+00 1.000903811723810044e+00 1.000080611144589016e+00 1.000007187363688654e+00
9.045226130653265528e-01 1.108026442125166655e+00 1.009937853770842775e+00 1.000888753825398325e+00 1.000079267670324290e+00 1.000007067574649966e+00
9.195979899497487287e-01 1.106329568897515214e+00 1.009775604104730329e+00 1.000874189447114704e+00 1.000077968242950810e+00 1.000006951713109604e+00
9.346733668341707935e-01 1.104685251065437912e+00 1.009618567309274795e+00 1.000860094717586302e+00 1.000076710731236052e+00 1.000006839589026697e+00
9.497487437185929693e-01 1.103091081140303409e+00 1.009466496129455493e+00 1.000846447280543394e+00 1.000075493139260585e+00 1.000006731024429163e+00
9.648241206030150341e-01 1.101544796645749225e+00 1.009319158703992914e+00 1.000833226176495172e+00 1.000074313595843867e+00 1.000006625852465580e+00
9.798994974874370989e-01 1.100044269348678050e+00 1.009176337385703226e+00 1.000820411735319215e+00 1.000073170344954354e+00 1.000006523916553869e+00
9.949748743718592747e-01 1.098587495436963879e+00 1.009037827668699761e+00 1.000807985478618045e+00 1.000072061736980267e+00 1.000006425069600358e+00
1.010050251256281451e+00 1.097172586548049056e+00 1.008903437211308152e+00 1.000795930030813352e+00 1.000070986220792157e+00 1.000006329173294795e+00
1.025125628140703515e+00 1.095797761563588990e+00 1.008772984944887652e+00 1.000784229038081063e+00 1.000069942336503592e+00 1.000006236097460643e+00
1.040201005025125580e+00 1.094461339094805252e+00 1.008646300259865125e+00 1.000772867094339214e+00 1.000068928708852667e+00 1.000006145719470885e+00
1.055276381909547645e+00 1.093161730591621250e+00 1.008523222261295871e+00 1.000761829673570524e+00 1.000067944041163281e+00 1.000006057923701785e+00
1.070351758793969710e+00 1.091897434015896673e+00 1.008403599087113633e+00 1.000751103067865522e+00 1.000066987109810457e+00 1.000005972601047288e+00
1.085427135678391997e+00 1.090667028025592566e+00 1.008287287283003986e+00 1.000740674330629520e+00 1.000066056759145727e+00 1.000005889648460711e+00
1.100502512562814061e+00 1.089469166622310414e+00 1.008174151228473647e+00 1.000730531224452102e+00 1.000065151896841087e+00 1.000005808968541965e+00
1.115577889447236126e+00 1.088302574219666141e+00 1.008064062609313360e+00 1.000720662173204101e+00 1.000064271489613077e+00 1.000005730469156529e+00
1.130653266331658191e+00 1.087166041094355329e+00 1.007956899932113126e+00 1.000711056217965078e+00 1.000063414559284602e+00 1.000005654063082616e+00
1.145728643216080256e+00 1.086058419185680135e+00 1.007852548076991317e+00 1.000701702976430685e+00 1.000062580179160721e+00 1.000005579667690769e+00
1.160804020100502543e+00 1.084978618212771195e+00 1.007750897885053121e+00 1.000692592605478826e+00 1.000061767470684204e+00 1.000005507204641431e+00
1.175879396984924607e+00 1.083925602081780015e+00 1.007651845777493449e+00 1.000683715766618409e+00 1.000060975600352453e+00 1.000005436599615605e+00
1.190954773869346672e+00 1.082898385558083154e+00 1.007555293403529006e+00 1.000675063594059111e+00 1.000060203776862888e+00 1.000005367782054400e+00
1.206030150753768737e+00 1.081896031180949791e+00 1.007461147314660410e+00 1.000666627665176334e+00 1.000059451248477282e+00 1.000005300684928100e+00
1.221105527638190802e+00 1.080917646400283871e+00 1.007369318662987068e+00 1.000658399973161972e+00 1.000058717300581268e+00 1.000005235244517898e+00
1.236180904522613089e+00 1.079962380917015130e+00 1.007279722921530674e+00 1.000650372901676688e+00 1.000058001253415707e+00 1.000005171400211612e+00
1.251256281407035154e+00 1.079029424210414367e+00 1.007192279624713249e+00 1.000642539201336056e+00 1.000057302459983033e+00 1.000005109094318501e+00
1.266331658291457218e+00 1.078118003237175548e+00 1.007106912127323062e+00 1.000634891967870921e+00 1.000056620304093258e+00 1.000005048271896513e+00
1.281407035175879283e+00 1.077227380288499070e+00 1.007023547380440975e+00 1.000627424621833184e+00 1.000055954198552088e+00 1.000004988880586865e+00
1.296482412060301348e+00 1.076356850992645331e+00 1.006942115722956554e+00 1.000620130889716464e+00 1.000055303583476718e+00 1.000004930870468156e+00
1.311557788944723635e+00 1.075505742451562607e+00 1.006862550687421143e+00 1.000613004786377269e+00 1.000054667924725971e+00 1.000004874193912263e+00
1.326633165829145700e+00 1.074673411501201326e+00 1.006784788819101495e+00 1.000606040598653879e+00 1.000054046712436584e+00 1.000004818805457329e+00
1.341708542713567764e+00 1.073859243086029869e+00 1.006708769507197898e+00 1.000599232870091226e+00 1.000053439459659854e+00 1.000004764661684087e+00
1.356783919597989829e+00 1.073062648739099512e+00 1.006634434827282432e+00 1.000592576386684751e+00 1.000052845701088877e+00 1.000004711721103945e+00
1.371859296482411894e+00 1.072283065159742144e+00 1.006561729394100047e+00 1.000586066163558607e+00 1.000052264991870610e+00 1.000004659944050189e+00
1.386934673366834181e+00 1.071519952881651694e+00 1.006490600223939769e+00 1.000579697432517845e+00 1.000051696906490761e+00 1.000004609292582725e+00
1.402010050251256246e+00 1.070772795024727886e+00 1.006420996605867479e+00 1.000573465630402392e+00 1.000051141037737734e+00 1.000004559730391929e+00
1.417085427135678311e+00 1.070041096124579649e+00 1.006352869981148812e+00 1.000567366388183332e+00 1.000050596995728291e+00 1.000004511222714276e+00
1.432160804020100375e+00 1.069324381034124638e+00 1.006286173830278186e+00 1.000561395520746633e+00 1.000050064406992956e+00 1.000004463736248628e+00
1.447236180904522662e+00 1.068622193892129424e+00 1.006220863567031554e+00 1.000555549017317025e+00 1.000049542913624689e+00 1.000004417239082510e+00
1.462311557788944727e+00 1.067934097154007222e+00 1.006156896439081683e+00 1.000549823032475194e+00 1.000049032172475760e+00 1.000004371700618844e+00
1.477386934673366792e+00 1.067259670680500427e+00 1.006094231434660369e+00 1.000544213877719857e+00 1.000048531854402789e+00 1.000004327091509992e+00
1.492462311557788857e+00 1.066598510880270023e+00 1.006032829194875911e+00 1.000538718013547879e+00 1.000048041643561092e+00 1.000004283383593373e+00
1.507537688442210921e+00 1.065950229902703716e+00 1.005972651931270834e+00 1.000533332042003787e+00 1.000047561236739879e+00 1.000004240549833945e+00
1.522613065326633208e+00 1.065314454877537287e+00 1.005913663348272591e+00 1.000528052699675818e+00 1.000047090342736977e+00 1.000004198564266478e+00
1.537688442211055273e+00 1.064690827198151890e+00 1.005855828570189958e+00 1.000522876851098086e+00 1.000046628681768190e+00 1.000004157401943816e+00
1.552763819095477338e+00 1.064079001845656292e+00 1.005799114072453593e+00 1.000517801482547986e+00 1.000046175984915964e+00 1.000004117038887808e+00
1.567839195979899403e+00 1.063478646751054413e+00 1.005743487616812093e+00 1.000512823696187770e+00 1.000045731993604692e+00 1.000004077452043338e+00
1.582914572864321467e+00 1.062889442193027278e+00 1.005688918190223324e+00 1.000507940704549847e+00 1.000045296459110000e+00 1.000004038619233038e+00
1.597989949748743754e+00 1.062311080229032090e+00 1.005635375947201426e+00 1.000503149825332283e+00 1.000044869142092008e+00 1.000004000519115310e+00
1.613065326633165819e+00 1.061743264157573030e+00 1.005582832155380579e+00 1.000498448476485613e+00 1.000044449812159009e+00 1.000003963131148810e+00
1.628140703517587884e+00 1.061185708009689144e+00 1.005531259144100131e+00 1.000493834171571894e+00 1.000044038247450473e+00 1.000003926435551138e+00
1.643216080402009949e+00 1.060638136067794779e+00 1.005480630255816576e+00 1.000489304515378874e+00 1.000043634234250023e+00 1.000003890413265095e+00
1.658291457286432014e+00 1.060100282410207040e+00 1.005430919800156975e+00 1.000484857199776201e+00 1.000043237566610177e+00 1.000003855045929146e+00
1.673366834170854300e+00 1.059571890479734435e+00 1.005382103010445727e+00 1.000480489999791445e+00 1.000042848046006405e+00 1.000003820315841674e+00
1.688442211055276365e+00 1.059052712674888763e+00 1.005334156002565704e+00 1.000476200769901292e+00 1.000042465481002729e+00 1.000003786205932998e+00
1.703517587939698430e+00 1.058542509962328682e+00 1.005287055735987645e+00 1.000471987440514354e+00 1.000042089686941749e+00 1.000003752699738513e+00
1.718592964824120495e+00 1.058041051509264197e+00 1.005240779976857013e+00 1.000467848014640060e+00 1.000041720485643104e+00 1.000003719781371592e+00
1.733668341708542560e+00 1.057548114334631473e+00 1.005195307262990889e+00 1.000463780564738503e+00 1.000041357705124589e+00 1.000003687435496502e+00
1.748743718592964846e+00 1.057063482977939950e+00 1.005150616870693403e+00 1.000459783229721067e+00 1.000041001179335254e+00 1.000003655647308420e+00
1.763819095477386911e+00 1.056586949184730173e+00 1.005106688783259816e+00 1.000455854212116247e+00 1.000040650747899607e+00 1.000003624402507230e+00
1.778894472361808976e+00 1.056118311607703752e+00 1.005063503661083990e+00 1.000451991775368477e+00 1.000040306255878253e+00 1.000003593687278203e+00
1.793969849246231041e+00 1.055657375522608188e+00 1.005021042813268206e+00 1.000448194241287503e+00 1.000039967553542519e+00 1.000003563488271130e+00
1.809045226130653106e+00 1.055203952558038116e+00 1.004979288170648744e+00 1.000444459987609003e+00 1.000039634496150853e+00 1.000003533792579224e+00
1.824120603015075393e+00 1.054757860438360062e+00 1.004938222260159941e+00 1.000440787445687763e+00 1.000039306943749207e+00 1.000003504587725356e+00
1.839195979899497457e+00 1.054318922739023501e+00 1.004897828180450148e+00 1.000437175098301212e+00 1.000038984760970751e+00 1.000003475861638291e+00
1.854271356783919522e+00 1.053886968653574119e+00 1.004858089578691605e+00 1.000433621477557100e+00 1.000038667816851135e+00 1.000003447602642037e+00
1.869346733668341587e+00 1.053461832771709350e+00 1.004818990628505437e+00 1.000430125162907302e+00 1.000038355984651961e+00 1.000003419799434745e+00
1.884422110552763652e+00 1.053043354867782222e+00 1.004780516008945801e+00 1.000426684779251785e+00 1.000038049141687369e+00 1.000003392441078276e+00
1.899497487437185939e+00 1.052631379699172420e+00 1.004742650884482114e+00 1.000423298995138044e+00 1.000037747169168822e+00 1.000003365516980658e+00
1.914572864321608003e+00 1.052225756814006097e+00 1.004705380885927868e+00 1.000419966521039816e+00 1.000037449952048352e+00 1.000003339016884318e+00
1.929648241206030068e+00 1.051826340367702617e+00 1.004668692092256510e+00 1.000416686107723052e+00 1.000037157378872221e+00 1.000003312930850985e+00
1.944723618090452133e+00 1.051432988947898162e+00 1.004632571013267306e+00 1.000413456544683388e+00 1.000036869341643930e+00 1.000003287249252137e+00
1.959798994974874198e+00 1.051045565407294546e+00 1.004597004573044572e+00 1.000410276658653563e+00 1.000036585735690098e+00 1.000003261962753909e+00
1.974874371859296485e+00 1.050663936704014478e+00 1.004561980094176965e+00 1.000407145312188328e+00 1.000036306459531232e+00 1.000003237062309092e+00
1.989949748743718549e+00 1.050287973749078452e+00 1.004527485282690424e+00 1.000404061402302869e+00 1.000036031414765825e+00 1.000003212539142705e+00
2.005025125628140614e+00 1.049917551260633797e+00 1.004493508213660791e+00 1.000401023859178951e+00 1.000035760505949778e+00 1.000003188384745778e+00
2.020100502512562901e+00 1.049552547624587495e+00 1.004460037317465693e+00 1.000398031644929908e+00 1.000035493640487827e+00 1.000003164590861138e+00
2.035175879396984744e+00 1.049192844761323240e+00 1.004427061366658380e+00 1.000395083752413150e+00 1.000035230728529623e+00 1.000003141149478303e+00
2.050251256281407031e+00 1.048838327998182551e+00 1.004394569463398224e+00 1.000392179204105947e+00 1.000034971682867591e+00 1.000003118052821494e+00
2.065326633165828873e+00 1.048488885947434390e+00 1.004362551027453643e+00 1.000389317051020299e+00 1.000034716418838343e+00 1.000003095293341637e+00
2.080402010050251160e+00 1.048144410389453496e+00 1.004330995784709746e+00 1.000386496371670875e+00 1.000034464854234528e+00 1.000003072863708597e+00
2.095477386934673447e+00 1.047804796160847873e+00 1.004299893756179340e+00 1.000383716271083578e+00 1.000034216909212681e+00 1.000003050756804068e+00
2.110552763819095290e+00 1.047469941047297848e+00 1.004269235247480019e+00 1.000380975879855416e+00 1.000033972506211954e+00 1.000003028965711360e+00
2.125628140703517577e+00 1.047139745680871981e+00 1.004239010838759771e+00 1.000378274353239672e+00 1.000033731569871520e+00 1.000003007483712292e+00
2.140703517587939420e+00 1.046814113441602689e+00 1.004209211375048705e+00 1.000375610870283261e+00 1.000033494026952630e+00 1.000002986304276087e+00
2.155778894472361706e+00 1.046492950363126173e+00 1.004179827957011328e+00 1.000372984632991624e+00 1.000033259806266006e+00 1.000002965421055379e+00
2.170854271356783993e+00 1.046176165042176143e+00 1.004150851932088306e+00 1.000370394865534918e+00 1.000033028838599014e+00 1.000002944827879547e+00
2.185929648241205836e+00 1.045863668551765713e+00 1.004122274885998811e+00 1.000367840813481513e+00 1.000032801056649490e+00 1.000002924518746728e+00
2.201005025125628123e+00 1.045555374357866940e+00 1.004094088634596149e+00 1.000365321743066138e+00 1.000032576394957351e+00 1.000002904487820921e+00
2.216080402010049966e+00 1.045251198239441459e+00 1.004066285216054455e+00 1.000362836940486888e+00 1.000032354789845312e+00 1.000002884729424002e+00
2.231155778894472252e+00 1.044951058211654127e+00 1.004038856883368025e+00 1.000360385711230204e+00 1.000032136179356934e+00 1.000002865238032834e+00
2.246231155778894539e+00 1.044654874452119575e+00 1.004011796097154408e+00 1.000357967379425839e+00 1.000031920503197780e+00 1.000002846008270163e+00
2.261306532663316382e+00 1.044362569230063764e+00 1.003985095518747483e+00 1.000355581287221796e+00 1.000031707702682349e+00 1.000002827034903952e+00
2.276381909547738669e+00 1.044074066838238224e+00 1.003958748003561663e+00 1.000353226794192585e+00 1.000031497720680118e+00 1.000002808312841607e+00
2.291457286432160512e+00 1.043789293527486617e+00 1.003932746594717207e+00 1.000350903276761905e+00 1.000031290501561587e+00 1.000002789837119987e+00
2.306532663316582799e+00 1.043508177443829954e+00 1.003907084516915127e+00 1.000348610127653970e+00 1.000031085991154312e+00 1.000002771602912066e+00
2.321608040201005085e+00 1.043230648567964991e+00 1.003881755170555001e+00 1.000346346755364157e+00 1.000030884136692277e+00 1.000002753605511163e+00
2.336683417085426928e+00 1.042956638657068336e+00 1.003856752126071727e+00 1.000344112583651413e+00 1.000030684886770604e+00 1.000002735840334944e+00
2.351758793969849215e+00 1.042686081188791025e+00 1.003832069118497206e+00 1.000341907051045309e+00 1.000030488191301581e+00 1.000002718302916760e+00
2.366834170854271058e+00 1.042418911307378515e+00 1.003807700042227191e+00 1.000339729610381312e+00 1.000030294001476028e+00 1.000002700988904980e+00
2.381909547738693345e+00 1.042155065771782851e+00 1.003783638945985102e+00 1.000337579728343362e+00 1.000030102269717780e+00 1.000002683894058331e+00
2.396984924623115631e+00 1.041894482905716846e+00 1.003759880027974116e+00 1.000335456885030672e+00 1.000029912949649713e+00 1.000002667014240343e+00
2.412060301507537474e+00 1.041637102549542115e+00 1.003736417631218902e+00 1.000333360573537833e+00 1.000029725996052443e+00 1.000002650345419797e+00
2.427135678391959761e+00 1.041382866013928155e+00 1.003713246239070100e+00 1.000331290299553144e+00 1.000029541364832131e+00 1.000002633883665393e+00
2.442211055276381604e+00 1.041131716035195387e+00 1.003690360470881116e+00 1.000329245580966475e+00 1.000029359012981178e+00 1.000002617625141754e+00
2.457286432160803891e+00 1.040883596732279814e+00 1.003667755077845447e+00 1.000327225947497123e+00 1.000029178898548476e+00 1.000002601566109872e+00
2.472361809045226178e+00 1.040638453565244426e+00 1.003645424938977682e+00 1.000325230940335208e+00 1.000029000980606320e+00 1.000002585702918667e+00
2.487437185929648020e+00 1.040396233295281414e+00 1.003623365057252581e+00 1.000323260111790180e+00 1.000028825219219764e+00 1.000002570032009208e+00
2.502512562814070307e+00 1.040156883946129485e+00 1.003601570555871403e+00 1.000321313024957304e+00 1.000028651575413763e+00 1.000002554549904943e+00
2.517587939698492150e+00 1.039920354766864508e+00 1.003580036674671216e+00 1.000319389253397473e+00 1.000028480011150300e+00 1.000002539253215028e+00
2.532663316582914437e+00 1.039686596195994239e+00 1.003558758766658121e+00 1.000317488380820796e+00 1.000028310489294192e+00 1.000002524138629001e+00
2.547738693467336724e+00 1.039455559826807152e+00 1.003537732294661922e+00 1.000315610000791056e+00 1.000028142973589329e+00 1.000002509202913448e+00
2.562814070351758566e+00 1.039227198373929406e+00 1.003516952828112041e+00 1.000313753716433496e+00 1.000027977428635140e+00 1.000002494442911782e+00
2.577889447236180853e+00 1.039001465641038235e+00 1.003496416039928008e+00 1.000311919140154826e+00 1.000027813819855949e+00 1.000002479855541582e+00
2.592964824120602696e+00 1.038778316489676445e+00 1.003476117703509196e+00 1.000310105893375434e+00 1.000027652113482768e+00 1.000002465437791921e+00
2.608040201005024983e+00 1.038557706809146053e+00 1.003456053689842919e+00 1.000308313606268484e+00 1.000027492276525543e+00 1.000002451186720931e+00
2.623115577889447270e+00 1.038339593487411783e+00 1.003436219964694454e+00 1.000306541917505898e+00 1.000027334276753610e+00 1.000002437099455355e+00
2.638190954773869112e+00 1.038123934382995994e+00 1.003416612585912082e+00 1.000304790474018990e+00 1.000027178082672830e+00 1.000002423173186772e+00
2.653266331658291399e+00 1.037910688297812190e+00 1.003397227700810523e+00 1.000303058930761324e+00 1.000027023663504266e+00 1.000002409405171377e+00
2.668341708542713242e+00 1.037699814950910460e+00 1.003378061543647171e+00 1.000301346950484227e+00 1.000026870989165761e+00 1.000002395792726428e+00
2.683417085427135529e+00 1.037491274953092679e+00 1.003359110433184265e+00 1.000299654203515631e+00 1.000026720030249505e+00 1.000002382333230244e+00
2.698492462311557816e+00 1.037285029782366808e+00 1.003340370770330336e+00 1.000297980367550021e+00 1.000026570758006716e+00 1.000002369024119320e+00
2.713567839195979658e+00 1.037081041760206546e+00 1.003321839035864027e+00 1.000296325127443264e+00 1.000026423144325438e+00 1.000002355862887216e+00
2.728643216080401945e+00 1.036879274028588815e+00 1.003303511788228297e+00 1.000294688175015878e+00 1.000026277161716992e+00 1.000002342847083225e+00
2.743718592964823788e+00 1.036679690527775977e+00 1.003285385661400353e+00 1.000293069208858299e+00 1.000026132783295107e+00 1.000002329974309490e+00
2.758793969849246075e+00 1.036482255974816802e+00 1.003267457362833071e+00 1.000291467934150802e+00 1.000025989982762598e+00 1.000002317242222327e+00
2.773869346733668362e+00 1.036286935842739565e+00 1.003249723671456151e+00 1.000289884062480317e+00 1.000025848734392486e+00 1.000002304648526463e+00
2.788944723618090205e+00 1.036093696340407488e+00 1.003232181435751880e+00 1.000288317311670117e+00 1.000025709013015351e+00 1.000002292190979025e+00
2.804020100502512491e+00 1.035902504393017232e+00 1.003214827571886181e+00 1.000286767405610400e+00 1.000025570794002450e+00 1.000002279867383104e+00
2.819095477386934334e+00 1.035713327623216440e+00 1.003197659061899616e+00 1.000285234074097307e+00 1.000025434053251949e+00 1.000002267675590861e+00
2.834170854271356621e+00 1.035526134332810821e+00 1.003180672951959007e+00 1.000283717052673937e+00 1.000025298767174942e+00 1.000002255613497759e+00
2.849246231155778908e+00 1.035340893485047653e+00 1.003163866350665234e+00 1.000282216082482689e+00 1.000025164912681674e+00 1.000002243679046110e+00
2.864321608040200751e+00 1.035157574687449733e+00 1.003147236427409217e+00 1.000280730910111160e+00 1.000025032467167119e+00 1.000002231870220193e+00
2.879396984924623037e+00 1.034976148175180688e+00 1.003130780410784073e+00 1.000279261287455368e+00 1.000024901408503197e+00 1.000002220185046697e+00
2.894472361809045324e+00 1.034796584794923646e+00 1.003114495587045241e+00 1.000277806971580752e+00 1.000024771715019245e+00 1.000002208621593836e+00
2.909547738693467167e+00 1.034618855989258401e+00 1.003098379298619003e+00 1.000276367724584281e+00 1.000024643365494681e+00 1.000002197177968899e+00
2.924623115577889454e+00 1.034442933781503982e+00 1.003082428942655646e+00 1.000274943313469445e+00 1.000024516339148350e+00 1.000002185852319814e+00
2.939698492462311297e+00 1.034268790761036394e+00 1.003066641969628581e+00 1.000273533510018797e+00 1.000024390615622760e+00 1.000002174642831365e+00
2.954773869346733584e+00 1.034096400069037802e+00 1.003051015881977426e+00 1.000272138090669838e+00 1.000024266174976750e+00 1.000002163547724310e+00
2.969849246231155870e+00 1.033925735384681799e+00 1.003035548232787511e+00 1.000270756836401764e+00 1.000024142997674614e+00 1.000002152565259150e+00
2.984924623115577713e+00 1.033756770911720579e+00 1.003020236624515338e+00 1.000269389532615794e+00 1.000024021064575441e+00 1.000002141693727031e+00
3.000000000000000000e+00 1.033589481365492446e+00 1.003005078707747799e+00 1.000268035969027025e+00 1.000023900356922679e+00 1.000002130931456401e+00


==> fig/data/tRHMC/trhmc_approx_trunc.txt <==
# tRHMC correction term for the 20th order Zolo ratapp
# t = [4,6,8,10,12]
x y1 y2 y3 y4 y5
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.507537688442210991e-02 2.569038537667266975e-01 6.701113975632855269e-01 9.503960964926414512e-01 9.952750756269351795e-01 9.995755800920066436e-01
3.015075376884421982e-02 3.523046643674793144e-01 7.884670406872564818e-01 9.742989429647619382e-01 9.976297800659623682e-01 9.997879188308399501e-01
4.522613065326633319e-02 4.191043827439719371e-01 8.439362610407940002e-01 9.826551290920689796e-01 9.984175134129439355e-01 9.998580325905189747e-01
6.030150753768843963e-02 4.707650596400762555e-01 8.762860876764602125e-01 9.869110198753148211e-01 9.988125534915024417e-01 9.998936046187536508e-01
7.537688442211054607e-02 5.127019709696799543e-01 8.975059037192844036e-01 9.894900608724581659e-01 9.990499749092505155e-01 9.999151339139237260e-01
9.045226130653266639e-02 5.477735675817148042e-01 9.125037925017553953e-01 9.912199388981156600e-01 9.992081688216198909e-01 9.999293113621418039e-01
1.055276381909547728e-01 5.777140075660085472e-01 9.236688517288134115e-01 9.924606482923060691e-01 9.993210077294459870e-01 9.999392380135121439e-01
1.206030150753768793e-01 6.036694058276118602e-01 9.323049435763564041e-01 9.933939917263288066e-01 9.994055664540183459e-01 9.999465888678016334e-01
1.356783919597989996e-01 6.264425662308058529e-01 9.391844407854581522e-01 9.941216598603558330e-01 9.994713537874748699e-01 9.999523116413605583e-01
1.507537688442210921e-01 6.466199974331030553e-01 9.447941063641417392e-01 9.947049473487065141e-01 9.995240527773643358e-01 9.999569501883130984e-01
1.658291457286432125e-01 6.646441032356456002e-01 9.494559800426510821e-01 9.951829824428058968e-01 9.995672515310708439e-01 9.999608209532816483e-01
1.809045226130653328e-01 6.808570868768998308e-01 9.533916423853265876e-01 9.955819107435013304e-01 9.996033211441373023e-01 9.999641132475469707e-01
1.959798994974874253e-01 6.955290889631717821e-01 9.567585656925432502e-01 9.959198675202510787e-01 9.996338914087637972e-01 9.999669460159029688e-01
2.110552763819095456e-01 7.088769891653098343e-01 9.596717436287733882e-01 9.962098296156393085e-01 9.996601218936987943e-01 9.999693994246551254e-01
2.261306532663316382e-01 7.210774037075261544e-01 9.622171156612805420e-01 9.964613305554278488e-01 9.996828628886498258e-01 9.999715320624706916e-01
2.412060301507537585e-01 7.322759273997728746e-01 9.644602019318584407e-01 9.966815339132061302e-01 9.997027544132787158e-01 9.999733900841069056e-01
2.562814070351758788e-01 7.425938633800595046e-01 9.664518304179988695e-01 9.968759283426605888e-01 9.997202891173871953e-01 9.999750119484386301e-01
2.713567839195979992e-01 7.521332240414716486e-01 9.682320381450087998e-01 9.970487911429152250e-01 9.997358534611398007e-01 9.999764308158721748e-01
2.864321608040200640e-01 7.609805131082504337e-01 9.698327914867103106e-01 9.972035055761088174e-01 9.997497554549428234e-01 9.999776757478768818e-01
3.015075376884421843e-01 7.692096301587615370e-01 9.712799226792593332e-01 9.973427831274089828e-01 9.997622438582526305e-01 9.999787723246662541e-01
3.165829145728643046e-01 7.768841316067547353e-01 9.725945340316927146e-01 9.974688224061565300e-01 9.997735218103073196e-01 9.999797430018874111e-01
3.316582914572864249e-01 7.840590120353511105e-01 9.737940331277471495e-01 9.975834248543251626e-01 9.997837567397518388e-01 9.999806073652401928e-01
3.467336683417085452e-01 7.907821228469492647e-01 9.748929074544756546e-01 9.976880804060709318e-01 9.997930877267597882e-01 9.999813823555188108e-01
3.618090452261306655e-01 7.970953131078748477e-01 9.759033119331628203e-01 9.977840318544860532e-01 9.998016310799334727e-01 9.999820824921920037e-01
3.768844221105527303e-01 8.030353551137859869e-01 9.768355200583277442e-01 9.978723238758142600e-01 9.998094846340312980e-01 9.999827201022483125e-01
3.919597989949748507e-01 8.086347013623331748e-01 9.776982742244951785e-01 9.979538408286914297e-01 9.998167311117124312e-01 9.999833055517851621e-01
4.070351758793969710e-01 8.139221082221402837e-01 9.784990605894056115e-01 9.980293362256018597e-01 9.998234407870562057e-01 9.999838474747781980e-01
4.221105527638190913e-01 8.189231532712664130e-01 9.792443267871961954e-01 9.980994559465110605e-01 9.998296736189965506e-01 9.999843529933742925e-01
4.371859296482412116e-01 8.236606671334162355e-01 9.799396558936699364e-01 9.981647566946302286e-01 9.998354809759669726e-01 9.999848279251152272e-01
4.522613065326632764e-01 8.281550960465220435e-01 9.805899065686962679e-01 9.982257207955032019e-01 9.998409070409313149e-01 9.999852769739590030e-01
4.673366834170853967e-01 8.324248079275753387e-01 9.811993268071704799e-01 9.982827681576721401e-01 9.998459899635057102e-01 9.999857039033112072e-01
4.824120603015075170e-01 8.364863520493469595e-01 9.817716469199985196e-01 9.983362660097770958e-01 9.998507628099057021e-01 9.999861116904148473e-01
4.974874371859296374e-01 8.403546804055384012e-01 9.823101560381549691e-01 9.983865368809274887e-01 9.998552543498296918e-01 9.999865026622938302e-01
5.125628140703517577e-01 8.440433372575559812e-01 9.828177654475841463e-01 9.984338651822389776e-01 9.998594897108664670e-01 9.999868786140606591e-01
5.276381909547738225e-01 8.475646221169326200e-01 9.832970613249024661e-01 9.984785026663635099e-01 9.998634909245687208e-01 9.999872409107812832e-01
5.427135678391959983e-01 8.509297304404951356e-01 9.837503488861817358e-01 9.985206729809542603e-01 9.998672773834934580e-01 9.999875905743165205e-01
5.577889447236180631e-01 8.541488755398930488e-01 9.841796895360543918e-01 9.985605754858087879e-01 9.998708662247078882e-01 9.999879283566570631e-01
5.728643216080401279e-01 8.572313945875634777e-01 9.845869322777469623e-01 9.985983884680972311e-01 9.998742726523557334e-01 9.999882548012751782e-01
5.879396984924623037e-01 8.601858411032358154e-01 9.849737403917605549e-01 9.986342718628319348e-01 9.998775102095391887e-01 9.999885702939744769e-01
6.030150753768843686e-01 8.630200659025429877e-01 9.853416141937190176e-01 9.986683695645444114e-01 9.998805910079304748e-01 9.999888751046198676e-01
6.180904522613065444e-01 8.657412881621719958e-01 9.856919105270706138e-01 9.987008113995569092e-01 9.998835259220557603e-01 9.999891694210231163e-01
6.331658291457286092e-01 8.683561579887443260e-01 9.860258595240170010e-01 9.987317148151525492e-01 9.998863247539687693e-01 9.999894533761326532e-01
6.482412060301506740e-01 8.708708116592802639e-01 9.863445790707777716e-01 9.987611863315943861e-01 9.998889963730874797e-01 9.999897270695629059e-01
6.633165829145728498e-01 8.732909205202376013e-01 9.866490873355774349e-01 9.987893227946619268e-01 9.998915488351333147e-01 9.999899905843634418e-01
6.783919597989949146e-01 8.756217343823283761e-01 9.869403136552268307e-01 9.988162124597301794e-01 9.998939894834933950e-01 9.999902439998160641e-01
6.934673366834170904e-01 8.778681201237592546e-01 9.872191080256754736e-01 9.988419359330761305e-01 9.998963250357455479e-01 9.999904874009645228e-01
7.085427135678391553e-01 8.800345961105516812e-01 9.874862494008963543e-01 9.988665669917348167e-01 9.998985616576687718e-01 9.999907208854400542e-01
7.236180904522613311e-01 8.821253629554374198e-01 9.877424529710063794e-01 9.988901732997070848e-01 9.999007050266718322e-01 9.999909445681131048e-01
7.386934673366833959e-01 8.841443310635369590e-01 9.879883765630937953e-01 9.989128170354174552e-01 9.999027603862707947e-01 9.999911585839815764e-01
7.537688442211054607e-01 8.860951453511629605e-01 9.882246262856575481e-01 9.989345554429429619e-01 9.999047325929769636e-01 9.999913630896671846e-01
7.688442211055276365e-01 8.879812074716993964e-01 9.884517615188966877e-01 9.989554413175706360e-01 9.999066261567551850e-01 9.999915582638144729e-01
7.839195979899497013e-01 8.898056958380287096e-01 9.886702993376090820e-01 9.989755234346225921e-01 9.999084452760245156e-01 9.999917443066578260e-01
7.989949748743718771e-01 8.915715836930471205e-01 9.888807184405634665e-01 9.989948469291183297e-01 9.999101938680062807e-01 9.999919214389479949e-01
8.140703517587939420e-01 8.932816554474264370e-01 9.890834626494251491e-01 9.990134536327376358e-01 9.999118755951358350e-01 9.999920899004267616e-01
8.291457286432160068e-01 8.949385214760068319e-01 9.892789440312724780e-01 9.990313823735915699e-01 9.999134938881003576e-01 9.999922499479803051e-01
8.442211055276381826e-01 8.965446315403545752e-01 9.894675456911323774e-01 9.990486692435119886e-01 9.999150519660037206e-01 9.999924018535876202e-01
8.592964824120602474e-01 8.981022869844670353e-01 9.896496242745320693e-01 9.990653478369169171e-01 9.999165528540877590e-01 9.999925459021538066e-01
8.743718592964824232e-01 8.996136518328519127e-01 9.898255122146176754e-01 9.990814494647299870e-01 9.999179993993453364e-01 9.999926823893032779e-01
8.894472361809044880e-01 9.010807629048470657e-01 9.899955197537757545e-01 9.990970033463640876e-01 9.999193942843420668e-01 9.999928116191891814e-01
9.045226130653265528e-01 9.025055390456998561e-01 9.901599367657372142e-01 9.991120367823713710e-01 9.999207400394911627e-01 9.999929339023527763e-01
9.195979899497487287e-01 9.038897895633377644e-01 9.903190344007920531e-01 9.991265753100059266e-01 9.999220390540013437e-01 9.999930495536818453e-01
9.346733668341707935e-01 9.052352219496345720e-01 9.904730665738450401e-01 9.991406428436740983e-01 9.999232935856791071e-01 9.999931588904729107e-01
9.497487437185929693e-01 9.065434489561593479e-01 9.906222713125776291e-01 9.991542618019646493e-01 9.999245057697466743e-01 9.999932622306326735e-01
9.648241206030150341e-01 9.078159950866470096e-01 9.907668719808314650e-01 9.991674532227526884e-01 9.999256776267984037e-01 9.999933598910099031e-01
9.798994974874370989e-01 9.090543025616595330e-01 9.909070783905199464e-01 9.991802368676881985e-01 9.999268110700194612e-01 9.999934521858766523e-01
9.949748743718592747e-01 9.102597368049387683e-01 9.910430878137316268e-01 9.991926313172014851e-01 9.999279079117496805e-01 9.999935394255569099e-01
1.010050251256281451e+00 9.114335914957086837e-01 9.911750859053536367e-01 9.992046540570327373e-01 9.999289698694938666e-01 9.999936219151980277e-01
1.025125628140703515e+00 9.125770932265524493e-01 9.913032475453287251e-01 9.992163215571725488e-01 9.999299985714229511e-01 9.999936999536891413e-01
1.040201005025125580e+00 9.136914058024041552e-01 9.914277376085911531e-01 9.992276493439818941e-01 9.999309955614490431e-01 9.999937738327079328e-01
1.055276381909547645e+00 9.147776342125678584e-01 9.915487116698561421e-01 9.992386520661974414e-01 9.999319623039126803e-01 9.999938438359113890e-01
1.070351758793969710e+00 9.158368283044757696e-01 9.916663166495952586e-01 9.992493435554075099e-01 9.999329001879265766e-01 9.999939102382385814e-01
1.085427135678391997e+00 9.168699861850377886e-01 9.917806914068760804e-01 9.992597368815619996e-01 9.999338105314184988e-01 9.999939733053357926e-01
1.100502512562814061e+00 9.178780573729101722e-01 9.918919672840806889e-01 9.992698444039791461e-01 9.999346945849010293e-01 9.999940332930877807e-01
1.115577889447236126e+00 9.188619457227330534e-01 9.920002686080309218e-01 9.992796778182861939e-01 9.999355535349995217e-01 9.999940904472494063e-01
1.130653266331658191e+00 9.198225121404040028e-01 9.921057131515220728e-01 9.992892481996686893e-01 9.999363885077579006e-01 9.999941450031685219e-01
1.145728643216080256e+00 9.207605771066160738e-01 9.922084125588921388e-01 9.992985660427712302e-01 9.999372005717456213e-01 9.999941971855934586e-01
1.160804020100502543e+00 9.216769230243094801e-01 9.923084727388417070e-01 9.993076412985518742e-01 9.999379907409853274e-01 9.999942472085541212e-01
1.175879396984924607e+00 9.225722964042220031e-01 9.924059942274279233e-01 9.993164834083690939e-01 9.999387599777121993e-01 9.999942952753152481e-01
1.190954773869346672e+00 9.234474099014462478e-01 9.925010725238352371e-01 9.993251013355286538e-01 9.999395091949829784e-01 9.999943415783884015e-01
1.206030150753768737e+00 9.243029442147183694e-01 9.925937984012802584e-01 9.993335035945369871e-01 9.999402392591446587e-01 9.999943862995994692e-01
1.221105527638190802e+00 9.251395498591363786e-01 9.926842581951845768e-01 9.993416982782296065e-01 9.999409509921739492e-01 9.999944296102009078e-01
1.236180904522613089e+00 9.259578488220485681e-01 9.927725340705179091e-01 9.993496930829764979e-01 9.999416451738952771e-01 9.999944716710356118e-01
1.251256281407035154e+00 9.267584361110110525e-01 9.928587042700677268e-01 9.993574953321080478e-01 9.999423225440857710e-01 9.999945126327256517e-01
1.266331658291457218e+00 9.275418812019496917e-01 9.929428433451914504e-01 9.993651119977214892e-01 9.999429838044815444e-01 9.999945526359035330e-01
1.281407035175879283e+00 9.283087293949497942e-01 9.930250223704844004e-01 9.993725497209875464e-01 9.999436296206751784e-01 9.999945918114613308e-01
1.296482412060301348e+00 9.290595030844962521e-01 9.931053091436617963e-01 9.993798148310835128e-01 9.999442606239306031e-01 9.999946302808297993e-01
1.311557788944723635e+00 9.297947029503952354e-01 9.931837683718188758e-01 9.993869133628601187e-01 9.999448774129064965e-01 9.999946681562716932e-01
1.326633165829145700e+00 9.305148090751077516e-01 9.932604618451520428e-01 9.993938510733394454e-01 9.999454805552957515e-01 9.999947055411908536e-01
1.341708542713567764e+00 9.312202819927480890e-01 9.933354485991113814e-01 9.994006334571338135e-01 9.999460705893914447e-01 9.999947425304578363e-01
1.356783919597989829e+00 9.319115636745793907e-01 9.934087850658710472e-01 9.994072657608695787e-01 9.999466480255748690e-01 9.999947792107352074e-01
1.371859296482411894e+00 9.325890784554524693e-01 9.934805252159367717e-01 9.994137529966851119e-01 9.999472133477363966e-01 9.999948156608200467e-01
1.386934673366834181e+00 9.332532339052785897e-01 9.935507206906233346e-01 9.994200999548826791e-01 9.999477670146272867e-01 9.999948519519799017e-01
1.402010050251256246e+00 9.339044216493069817e-01 9.936194209260895693e-01 9.994263112157777407e-01 9.999483094611512080e-01 9.999948881482964014e-01
1.417085427135678311e+00 9.345430181406826353e-01 9.936866732695465165e-01 9.994323911608224975e-01 9.999488410995884813e-01 9.999949243070129778e-01
1.432160804020100375e+00 9.351693853885009178e-01 9.937525230882113814e-01 9.994383439830462068e-01 9.999493623207741377e-01 9.999949604788678226e-01
1.447236180904522662e+00 9.357838716443144245e-01 9.938170138715285429e-01 9.994441736968570078e-01 9.999498734952063650e-01 9.999949967084368341e-01
1.462311557788944727e+00 9.363868120498443082e-01 9.938801873271410070e-01 9.994498841472607698e-01 9.999503749741165404e-01 9.999950330344647975e-01
1.477386934673366792e+00 9.369785292484196226e-01 9.939420834710460673e-01 9.994554790185226079e-01 9.999508670904765362e-01 9.999950694901930115e-01
1.492462311557788857e+00 9.375593339625096778e-01 9.940027407123545045e-01 9.994609618423280217e-01 9.999513501599680554e-01 9.999951061036795874e-01
1.507537688442210921e+00 9.381295255395062371e-01 9.940621959330091517e-01 9.994663360054550916e-01 9.999518244818988988e-01 9.999951428981143087e-01
1.522613065326633208e+00 9.386893924677912615e-01 9.941204845628256459e-01 9.994716047570108008e-01 9.999522903400794860e-01 9.999951798921226098e-01
1.537688442211055273e+00 9.392392128649492689e-01 9.941776406501603436e-01 9.994767712152444750e-01 9.999527480036538574e-01 9.999952171000640044e-01
1.552763819095477338e+00 9.397792549398692463e-01 9.942336969285048287e-01 9.994818383739801915e-01 9.999531977278959261e-01 9.999952545323200770e-01
1.567839195979899403e+00 9.403097774303534884e-01 9.942886848792771293e-01 9.994868091086794859e-01 9.999536397549587674e-01 9.999952921955698182e-01
1.582914572864321467e+00 9.408310300177297192e-01 9.943426347910586660e-01 9.994916861821655507e-01 9.999540743145972632e-01 9.999953300930634059e-01
1.597989949748743754e+00 9.413432537198673788e-01 9.943955758155089697e-01 9.994964722500304655e-01 9.999545016248446716e-01 9.999953682248775566e-01
1.613065326633165819e+00 9.418466812639004759e-01 9.944475360201785463e-01 9.995011698657453314e-01 9.999549218926657712e-01 9.999954065881665466e-01
1.628140703517587884e+00 9.423415374398703692e-01 9.944985424384106265e-01 9.995057814854859668e-01 9.999553353145709256e-01 9.999954451774010211e-01
1.643216080402009949e+00 9.428280394364135786e-01 9.945486211165187607e-01 9.995103094726983661e-01 9.999557420772019478e-01 9.999954839845952570e-01
1.658291457286432014e+00 9.433063971595562203e-01 9.945977971584196720e-01 9.995147561024210203e-01 9.999561423578881003e-01 9.999955229995298733e-01
1.673366834170854300e+00 9.437768135355901755e-01 9.946460947678666953e-01 9.995191235653710926e-01 9.999565363251728956e-01 9.999955622099574448e-01
1.688442211055276365e+00 9.442394847989638018e-01 9.946935372884424531e-01 9.995234139718143229e-01 9.999569241393174712e-01 9.999956016018032301e-01
1.703517587939698430e+00 9.446946007660310674e-01 9.947401472414446610e-01 9.995276293552329827e-01 9.999573059527728791e-01 9.999956411593533545e-01
1.718592964824120495e+00 9.451423450954731242e-01 9.947859463617942932e-01 9.995317716757970983e-01 9.999576819106341663e-01 9.999956808654405505e-01
1.733668341708542560e+00 9.455828955361366139e-01 9.948309556320793501e-01 9.995358428236614801e-01 9.999580521510653686e-01 9.999957207016060279e-01
1.748743718592964846e+00 9.460164241630010240e-01 9.948751953148555760e-01 9.995398446220834510e-01 9.999584168057036315e-01 9.999957606482677841e-01
1.763819095477386911e+00 9.464430976019210240e-01 9.949186849832998281e-01 9.995437788303852544e-01 9.999587760000474557e-01 9.999958006848723713e-01
1.778894472361808976e+00 9.468630772437736098e-01 9.949614435503143506e-01 9.995476471467692470e-01 9.999591298538135220e-01 9.999958407900374491e-01
1.793969849246231041e+00 9.472765194485824880e-01 9.950034892961745481e-01 9.995514512109786587e-01 9.999594784812863013e-01 9.999958809416890082e-01
1.809045226130653106e+00 9.476835757401623761e-01 9.950448398948018580e-01 9.995551926068342308e-01 9.999598219916393527e-01 9.999959211171892681e-01
1.824120603015075393e+00 9.480843929917931456e-01 9.950855124387379957e-01 9.995588728646407350e-01 9.999601604892460749e-01 9.999959612934539166e-01
1.839195979899497457e+00 9.484791136034089742e-01 9.951255234629085011e-01 9.995624934634721459e-01 9.999604940739688086e-01 9.999960014470701264e-01
1.854271356783919522e+00 9.488678756707378259e-01 9.951648889672188858e-01 9.995660558333436807e-01 9.999608228414346156e-01 9.999960415543956982e-01
1.869346733668341587e+00 9.492508131468297972e-01 9.952036244380730867e-01 9.995695613572793681e-01 9.999611468832930727e-01 9.999960815916605350e-01
1.884422110552763652e+00 9.496280559963603540e-01 9.952417448688604118e-01 9.995730113732731459e-01 9.999614662874648507e-01 9.999961215350566812e-01
1.899497487437185939e+00 9.499997303430863793e-01 9.952792647794717062e-01 9.995764071761638059e-01 9.999617811383701982e-01 9.999961613608230326e-01
1.914572864321608003e+00 9.503659586108076374e-01 9.953161982348965875e-01 9.995797500194082419e-01 9.999620915171479885e-01 9.999962010453262717e-01
1.929648241206030068e+00 9.507268596581641695e-01 9.953525588629539289e-01 9.995830411167760943e-01 9.999623975018628874e-01 9.999962405651290354e-01
1.944723618090452133e+00 9.510825489075807049e-01 9.953883598712006675e-01 9.995862816439622378e-01 9.999626991676958676e-01 9.999962798970603028e-01
1.959798994974874198e+00 9.514331384686542936e-01 9.954236140630591256e-01 9.995894727401225532e-01 9.999629965871309478e-01 9.999963190182766803e-01
1.974874371859296485e+00 9.517787372562589443e-01 9.954583338532163594e-01 9.995926155093348697e-01 9.999632898301223927e-01 9.999963579063180230e-01
1.989949748743718549e+00 9.521194511036374930e-01 9.954925312823155181e-01 9.995957110219929609e-01 9.999635789642600248e-01 9.999963965391576171e-01
2.005025125628140614e+00 9.524553828707155168e-01 9.955262180309945030e-01 9.995987603161380353e-01 9.999638640549212143e-01 9.999964348952521398e-01
2.020100502512562901e+00 9.527866325478802079e-01 9.955594054332929099e-01 9.996017643987213930e-01 9.999641451654104340e-01 9.999964729535795183e-01
2.035175879396984744e+00 9.531132973554414800e-01 9.955921044894656680e-01 9.996047242468149019e-01 9.999644223570972601e-01 9.999965106936825610e-01
2.050251256281407031e+00 9.534354718389812522e-01 9.956243258782344618e-01 9.996076408087644083e-01 9.999646956895390515e-01 9.999965480956970465e-01
2.065326633165828873e+00 9.537532479607906399e-01 9.956560799684999186e-01 9.996105150052860822e-01 9.999649652206007433e-01 9.999965851403853634e-01
2.080402010050251160e+00 9.540667151875823482e-01 9.956873768305495309e-01 9.996133477305199078e-01 9.999652310065653138e-01 9.999966218091634884e-01
2.095477386934673447e+00 9.543759605746453545e-01 9.957182262467777489e-01 9.996161398530303277e-01 9.999654931022370352e-01 9.999966580841216368e-01
2.110552763819095290e+00 9.546810688466241812e-01 9.957486377219527673e-01 9.996188922167633661e-01 9.999657515610387293e-01 9.999966939480477990e-01
2.125628140703517577e+00 9.549821224750634219e-01 9.957786204930416663e-01 9.996216056419587881e-01 9.999660064351026945e-01 9.999967293844412852e-01
2.140703517587939420e+00 9.552792017528791702e-01 9.958081835386243252e-01 9.996242809260276196e-01 9.999662577753526405e-01 9.999967643775282689e-01
2.155778894472361706e+00 9.555723848658941311e-01 9.958373355879117650e-01 9.996269188443847042e-01 9.999665056315886202e-01 9.999967989122751089e-01
2.170854271356783993e+00 9.558617479615700852e-01 9.958660851293866800e-01 9.996295201512456208e-01 9.999667500525546426e-01 9.999968329743937900e-01
2.185929648241205836e+00 9.561473652150663805e-01 9.958944404190893662e-01 9.996320855803918493e-01 9.999669910860118360e-01 9.999968665503513598e-01
2.201005025125628123e+00 9.564293088927442454e-01 9.959224094885622547e-01 9.996346158458987441e-01 9.999672287787999547e-01 9.999968996273733701e-01
2.216080402010049966e+00 9.567076494132321640e-01 9.959500001524712598e-01 9.996371116428356407e-01 9.999674631768982191e-01 9.999969321934469857e-01
2.231155778894472252e+00 9.569824554061601152e-01 9.959772200159155986e-01 9.996395736479309901e-01 9.999676943254783845e-01 9.999969642373199852e-01
2.246231155778894539e+00 9.572537937686650400e-01 9.960040764814425129e-01 9.996420025202145121e-01 9.999679222689604741e-01 9.999969957485004279e-01
2.261306532663316382e+00 9.575217297197695654e-01 9.960305767557884327e-01 9.996443989016281506e-01 9.999681470510556336e-01 9.999970267172549887e-01
2.276381909547738669e+00 9.577863268527210261e-01 9.960567278563428051e-01 9.996467634176113837e-01 9.999683687148129829e-01 9.999970571346015191e-01
2.291457286432160512e+00 9.580476471853827114e-01 9.960825366173617912e-01 9.996490966776646614e-01 9.999685873026589178e-01 9.999970869923073824e-01
2.306532663316582799e+00 9.583057512087632679e-01 9.961080096959381569e-01 9.996513992758855327e-01 9.999688028564365228e-01 9.999971162828776849e-01
2.321608040201005085e+00 9.585606979337594202e-01 9.961331535777360191e-01 9.996536717914845660e-01 9.999690154174374346e-01 9.999971449995478379e-01
2.336683417085426928e+00 9.588125449361928343e-01 9.961579745825062115e-01 9.996559147892799535e-01 9.999692250264372584e-01 9.999971731362798932e-01
2.351758793969849215e+00 9.590613484002066258e-01 9.961824788693861565e-01 9.996581288201714655e-01 9.999694317237197705e-01 9.999972006877424491e-01
2.366834170854271058e+00 9.593071631601028937e-01 9.962066724419995634e-01 9.996603144215919778e-01 9.999696355491100030e-01 9.999972276493072076e-01
2.381909547738693345e+00 9.595500427406709054e-01 9.962305611533609495e-01 9.996624721179491191e-01 9.999698365419926738e-01 9.999972540170335433e-01
2.396984924623115631e+00 9.597900393960826504e-01 9.962541507105958649e-01 9.996646024210362746e-01 9.999700347413397195e-01 9.999972797876539587e-01
2.412060301507537474e+00 9.600272041474047224e-01 9.962774466794815931e-01 9.996667058304385955e-01 9.999702301857262832e-01 9.999973049585646478e-01
2.427135678391959761e+00 9.602615868187925896e-01 9.963004544888226510e-01 9.996687828339189119e-01 9.999704229133529187e-01 9.999973295278061780e-01
2.442211055276381604e+00 9.604932360724103280e-01 9.963231794346580905e-01 9.996708339077827743e-01 9.999706129620606898e-01 9.999973534940529429e-01
2.457286432160803891e+00 9.607221994421394351e-01 9.963456266843204734e-01 9.996728595172380549e-01 9.999708003693458247e-01 9.999973768565955101e-01
2.472361809045226178e+00 9.609485233661168024e-01 9.963678012803390827e-01 9.996748601167361192e-01 9.999709851723729281e-01 9.999973996153262989e-01
2.487437185929648020e+00 9.611722532181524725e-01 9.963897081442081305e-01 9.996768361502963440e-01 9.999711674079903023e-01 9.999974217707212620e-01
2.502512562814070307e+00 9.613934333380719233e-01 9.964113520800117474e-01 9.996787880518247515e-01 9.999713471127359421e-01 9.999974433238255633e-01
2.517587939698492150e+00 9.616121070610257338e-01 9.964327377779256256e-01 9.996807162454166562e-01 9.999715243228514128e-01 9.999974642762378130e-01
2.532663316582914437e+00 9.618283167458051564e-01 9.964538698175848808e-01 9.996826211456466549e-01 9.999716990742885114e-01 9.999974846300886400e-01
2.547738693467336724e+00 9.620421038022064497e-01 9.964747526713410020e-01 9.996845031578497354e-01 9.999718714027150401e-01 9.999975043880304781e-01
2.562814070351758566e+00 9.622535087174773905e-01 9.964953907073984540e-01 9.996863626783905055e-01 9.999720413435249089e-01 9.999975235532138074e-01
2.577889447236180853e+00 9.624625710818855984e-01 9.965157881928412564e-01 9.996882000949244285e-01 9.999722089318404672e-01 9.999975421292738309e-01
2.592964824120602696e+00 9.626693296134347655e-01 9.965359492965549792e-01 9.996900157866451808e-01 9.999723742025184992e-01 9.999975601203126008e-01
2.608040201005024983e+00 9.628738221817777498e-01 9.965558780920500404e-01 9.996918101245280130e-01 9.999725371901542204e-01 9.999975775308811432e-01
2.623115577889447270e+00 9.630760858313340833e-01 9.965755785601799754e-01 9.996935834715601210e-01 9.999726979290843865e-01 9.999975943659623612e-01
2.638190954773869112e+00 9.632761568036639632e-01 9.965950545917746650e-01 9.996953361829614693e-01 9.999728564533884034e-01 9.999976106309540480e-01
2.653266331658291399e+00 9.634740705591123833e-01 9.966143099901797475e-01 9.996970686064058365e-01 9.999730127968922133e-01 9.999976263316502356e-01
2.668341708542713242e+00 9.636698617977593750e-01 9.966333484737087689e-01 9.996987810822224318e-01 9.999731669931686273e-01 9.999976414742280939e-01
2.683417085427135529e+00 9.638635644796962332e-01 9.966521736780148411e-01 9.997004739435996212e-01 9.999733190755386580e-01 9.999976560652267255e-01
2.698492462311557816e+00 9.640552118446568119e-01 9.966707891583841405e-01 9.997021475167734428e-01 9.999734690770712975e-01 9.999976701115311783e-01
2.713567839195979658e+00 9.642448364310265418e-01 9.966891983919463627e-01 9.997038021212204528e-01 9.999736170305846272e-01 9.999976836203587904e-01
2.728643216080401945e+00 9.644324700942514816e-01 9.967074047798212266e-01 9.997054380698281451e-01 9.999737629686438201e-01 9.999976965992394273e-01
2.743718592964823788e+00 9.646181440246702765e-01 9.967254116491865990e-01 9.997070556690779153e-01 9.999739069235624722e-01 9.999977090560011606e-01
2.758793969849246075e+00 9.648018887647896724e-01 9.967432222552817800e-01 9.997086552192043785e-01 9.999740489273993838e-01 9.999977209987521709e-01
2.773869346733668362e+00 9.649837342260231265e-01 9.967608397833452871e-01 9.997102370143610139e-01 9.999741890119592247e-01 9.999977324358693132e-01
2.788944723618090205e+00 9.651637097049124980e-01 9.967782673504906876e-01 9.997118013427743755e-01 9.999743272087895374e-01 9.999977433759766887e-01
2.804020100502512491e+00 9.653418438988542460e-01 9.967955080075205920e-01 9.997133484868960807e-01 9.999744635491805145e-01 9.999977538279333222e-01
2.819095477386934334e+00 9.655181649213383510e-01 9.968125647406822498e-01 9.997148787235469181e-01 9.999745980641637777e-01 9.999977638008210601e-01
2.834170854271356621e+00 9.656927003167317114e-01 9.968294404733685221e-01 9.997163923240584005e-01 9.999747307845044952e-01 9.999977733039238093e-01
2.849246231155778908e+00 9.658654770746090135e-01 9.968461380677642314e-01 9.997178895544099886e-01 9.999748617407090423e-01 9.999977823467176563e-01
2.864321608040200751e+00 9.660365216436528346e-01 9.968626603264398867e-01 9.997193706753584319e-01 9.999749909630142319e-01 9.999977909388538810e-01
2.879396984924623037e+00 9.662058599451393004e-01 9.968790099938970029e-01 9.997208359425665547e-01 9.999751184813903127e-01 9.999977990901478542e-01
2.894472361809045324e+00 9.663735173860207306e-01 9.968951897580640154e-01 9.997222856067262686e-01 9.999752443255343071e-01 9.999978068105630502e-01
2.909547738693467167e+00 9.665395188716203734e-01 9.969112022517453431e-01 9.997237199136780328e-01 9.999753685248714552e-01 9.999978141101973916e-01
2.924623115577889454e+00 9.667038888179511069e-01 9.969270500540269309e-01 9.997251391045254287e-01 9.999754911085497744e-01 9.999978209992728129e-01
2.939698492462311297e+00 9.668666511636763161e-01 9.969427356916394922e-01 9.997265434157495134e-01 9.999756121054420577e-01 9.999978274881214935e-01
2.954773869346733584e+00 9.670278293817166082e-01 9.969582616402761222e-01 9.997279330793118479e-01 9.999757315441356598e-01 9.999978335871719803e-01
2.969849246231155870e+00 9.671874464905231283e-01 9.969736303258741605e-01 9.997293083227660748e-01 9.999758494529379371e-01 9.999978393069379745e-01
2.984924623115577713e+00 9.673455250650210280e-01 9.969888441258574208e-01 9.997306693693562840e-01 9.999759658598699197e-01 9.999978446580088942e-01
3.000000000000000000e+00 9.675020872472416267e-01 9.970039053703381171e-01 9.997320164381142682e-01 9.999760807926633133e-01 9.999978496510336656e-01


==> fig/data/tRHMC/witers_j138X.txt <==
t iter_F1 iter_F1_err iter_F2 iter_F2_err iter_SF iter_SF_err iter_tot iter_tot_err
#0        0.0        0.0    60250.0     1050.0       7814        128      68060       1170
4     3064.0       50.0    41120.0      770.0       8187        145      52370        960
6    25040.0      340.0    25810.0      420.0       8381        125      59230        880
2      293.3        4.3    76580.0     1360.0       8099        133      84970       1490
8   114430.0     1720.0      17470        320      10956        178     142860       2220
5     9610.0      163.0    33620.0      680.0       8848        165      52070       1000
3      878.7       12.3    47380.0      810.0       7562        121      55820        950
7    53110.0      760.0      23830        400       9926        155      86860       1310


==> fig/data/tRHMC/witers_j138X_cs.txt <==
t   iter_F1  iter_F1_err  iter_F2  iter_F2_err  iter_SF  iter_SF_err  iter_tot  iter_tot_err
#0  0.0      0.0          60250    1050         7814     128          68060     1170
4   3064.0   50.0         41120    770          8187     145          52370     960
6   6606.0   93.0         25610    430          8512     132          40730     650
2   1293.0   18.2         52250    920          7690     221          61240     1160
8   35860.0  620.0        19380    380          11776    213          67010     1200
5   7689.0   110.0        31070    530          8266     130          47030     770
3   2017.0   26.0         45930    710          7257     105          55210     840
7   12200.0  201.0        22770    430          9815     173          44780     810

